BlinkML: Efficient Maximum Likelihood Estimation with Probabilistic Guarantees

The rising volume of datasets has made training machine learning (ML) models a major computational cost in the enterprise. Given the iterative nature of model and parameter tuning, many analysts use a small sample of their entire data during their initial stage of analysis to make quick decisions (e.g., what features or hyperparameters to use) and use the entire dataset only in later stages (i.e., when they have converged to a specific model). This sampling, however, is performed in an ad-hoc fashion. Most practitioners cannot precisely capture the effect of sampling on the quality of their model, and eventually on their decision-making process during the tuning phase. Moreover, without systematic support for sampling operators, many optimizations and reuse opportunities are lost. In this paper, we introduce BlinkML, a system for fast, quality-guaranteed ML training. BlinkML allows users to make error-computation tradeoffs: instead of training a model on their full data (i.e., full model), BlinkML can quickly train an approximate model with quality guarantees using a sample. The quality guarantees ensure that, with high probability, the approximate model makes the same predictions as the full model. BlinkML currently supports any ML model that relies on maximum likelihood estimation (MLE), which includes Generalized Linear Models (e.g., linear regression, logistic regression, max entropy classifier, Poisson regression) as well as PPCA (Probabilistic Principal Component Analysis). Our experiments show that BlinkML can speed up the training of large-scale ML tasks by 6.26x-629x while guaranteeing the same predictions, with 95% probability, as the full model.

==> abstract.txt <==
With the increase of dataset volumes, training machine learning (ML) models has become a major computational cost in most organizations. Given the \emph{iterative} nature of model and parameter tuning, many analysts use a small sample of their entire data during their \emph{initial} stage of analysis to make quick decisions (e.g., what features to use, what type of model to pursue), and use the entire dataset only in later stages (i.e., when they have converged to specific model). This sampling, however, is performed in an ad-hoc fashion. Most practitioners cannot precisely capture the effect of sampling on the quality of their model, and eventually on their decision-making process during the tuning phase. Moreover, without systematic support for sampling operators, many optimizations and reuse opportunities are lost.

In this paper, we introduce AnonSys, a system for \emph{fast, quality-guaranteed ML training}. AnonSys allows users to make error-computation tradeoffs: instead of training a model on their full data (i.e., \emph{full model}), AnonSys can quickly train an \emph{approximate model} with quality guarantees using a sample. The quality guarantees can be specified in terms of either (i)  the model's \textbf{final predictions} or (ii) the model parameters. AnonSys supports any ML model that relies on \emph{maximum likelihood estimation}, which includes Generalized Linear Models (e.g., linear regression, logistic regression, max entropy classifier, Poisson regression) as well as PPCA (Probabilistic Principal Component Analysis). Our experiments show that AnonSys can speed up the training of large-scale ML tasks by 1.54$\times$--322$\times$ while incurring guaranteed 1\% prediction errors in \tofix{final model predictions} compared to the full model.

==> approx_ml_contourtmp0.dat <==
-5.0e0 -5.0e0 1.3887e-11 1.3887e-11
-4.79593e0 -5.0e0 3.695352e-11 3.695352e-11
-4.59186e0 -5.0e0 9.047719e-11 9.047719e-11
-4.38779e0 -5.0e0 2.038145e-10 2.038145e-10
-4.1837201e0 -5.0e0 4.2244e-10 4.2244e-10
-3.9796501e0 -5.0e0 8.056186e-10 8.056186e-10
-3.7755801e0 -5.0e0 1.413539e-9 1.413539e-9
-3.5715102e0 -5.0e0 2.28202e-9 2.28202e-9
-3.3674402e0 -5.0e0 3.389726e-9 3.389726e-9
-3.1633702e0 -5.0e0 4.632756e-9 4.632756e-9
-2.9593002e0 -5.0e0 5.825566e-9 5.825566e-9
-2.7552303e0 -5.0e0 6.740086e-9 6.740086e-9
-2.5511603e0 -5.0e0 7.174918e-9 7.174918e-9
-2.3470903e0 -5.0e0 7.027576e-9 7.027576e-9
-2.1430203e0 -5.0e0 6.333002e-9 6.333002e-9
-1.9389503e0 -5.0e0 5.251093e-9 5.251093e-9
-1.7348804e0 -5.0e0 4.006023e-9 4.006023e-9
-1.5308104e0 -5.0e0 2.81193e-9 2.81193e-9
-1.3267404e0 -5.0e0 1.816042e-9 1.816042e-9
-1.1226704e0 -5.0e0 1.079147e-9 1.079147e-9
-9.186005e-1 -5.0e0 5.900143e-10 5.900143e-10
-7.145305e-1 -5.0e0 2.968007e-10 2.968007e-10
-5.104605e-1 -5.0e0 1.373705e-10 1.373705e-10
-3.063905e-1 -5.0e0 5.850105e-11 5.850105e-11
-1.023206e-1 -5.0e0 2.292175e-11 2.292175e-11
1.017494e-1 -5.0e0 8.263557e-12 8.263557e-12
3.058194e-1 -5.0e0 2.741048e-12 2.741048e-12
5.098894e-1 -5.0e0 8.365463e-13 8.365463e-13
7.139594e-1 -5.0e0 2.349031e-13 2.349031e-13
9.180293e-1 -5.0e0 6.069055e-14 6.069055e-14
1.1220993e0 -5.0e0 1.442702e-14 1.442702e-14
1.3261693e0 -5.0e0 3.155432e-15 3.155432e-15
1.5302393e0 -5.0e0 6.350018e-16 6.350018e-16
1.7343092e0 -5.0e0 1.175739e-16 1.175739e-16
1.9383792e0 -5.0e0 2.002994e-17 2.002994e-17
2.1424492e0 -5.0e0 3.13964e-18 3.13964e-18
2.3465192e0 -5.0e0 4.527951e-19 4.527951e-19
2.5505891e0 -5.0e0 6.008415e-20 6.008415e-20
2.7546591e0 -5.0e0 7.335774e-21 7.335774e-21
2.9587291e0 -5.0e0 8.240436e-22 8.240436e-22
3.162799e0 -5.0e0 8.517072e-23 8.517072e-23
3.366869e0 -5.0e0 8.099547e-24 8.099547e-24
3.570939e0 -5.0e0 7.086795e-25 7.086795e-25
3.775009e0 -5.0e0 5.705188e-26 5.705188e-26
3.979079e0 -5.0e0 4.22589e-27 4.22589e-27
4.183149e0 -5.0e0 2.879962e-28 2.879962e-28
4.387219e0 -5.0e0 1.805885e-29 1.805885e-29
4.5912889e0 -5.0e0 1.041896e-30 1.041896e-30
4.7953589e0 -5.0e0 5.530824e-32 5.530824e-32
4.9994289e0 -5.0e0 2.701295e-33 2.701295e-33

-5.0e0 -4.79593e0 3.695352e-11 3.695352e-11
-4.79593e0 -4.79593e0 1.025148e-10 1.025148e-10
-4.59186e0 -4.79593e0 2.61666e-10 2.61666e-10
-4.38779e0 -4.79593e0 6.145302e-10 6.145302e-10
-4.1837201e0 -4.79593e0 1.32787e-9 1.32787e-9
-3.9796501e0 -4.79593e0 2.639977e-9 2.639977e-9
-3.7755801e0 -4.79593e0 4.829228e-9 4.829228e-9
-3.5715102e0 -4.79593e0 8.127873e-9 8.127873e-9
-3.3674402e0 -4.79593e0 1.258632e-8 1.258632e-8
-3.1633702e0 -4.79593e0 1.7933e-8 1.7933e-8
-2.9593002e0 -4.79593e0 2.350938e-8 2.350938e-8
-2.7552303e0 -4.79593e0 2.835649e-8 2.835649e-8
-2.5511603e0 -4.79593e0 3.146976e-8 3.146976e-8
-2.3470903e0 -4.79593e0 3.21343e-8 3.21343e-8
-2.1430203e0 -4.79593e0 3.019005e-8 3.019005e-8
-1.9389503e0 -4.79593e0 2.609657e-8 2.609657e-8
-1.7348804e0 -4.79593e0 2.075551e-8 2.075551e-8
-1.5308104e0 -4.79593e0 1.518842e-8 1.518842e-8
-1.3267404e0 -4.79593e0 1.022621e-8 1.022621e-8
-1.1226704e0 -4.79593e0 6.335226e-9 6.335226e-9
-9.186005e-1 -4.79593e0 3.610997e-9 3.610997e-9
-7.145305e-1 -4.79593e0 1.893732e-9 1.893732e-9
-5.104605e-1 -4.79593e0 9.13778e-10 9.13778e-10
-3.063905e-1 -4.79593e0 4.056816e-10 4.056816e-10
-1.023206e-1 -4.79593e0 1.657138e-10 1.657138e-10
1.017494e-1 -4.79593e0 6.228244e-11 6.228244e-11
3.058194e-1 -4.79593e0 2.15376e-11 2.15376e-11
5.098894e-1 -4.79593e0 6.852603e-12 6.852603e-12
7.139594e-1 -4.79593e0 2.006061e-12 2.006061e-12
9.180293e-1 -4.79593e0 5.403271e-13 5.403271e-13
1.1220993e0 -4.79593e0 1.339058e-13 1.339058e-13
1.3261693e0 -4.79593e0 3.053328e-14 3.053328e-14
1.5302393e0 -4.79593e0 6.405772e-15 6.405772e-15
1.7343092e0 -4.79593e0 1.236493e-15 1.236493e-15
1.9383792e0 -4.79593e0 2.196101e-16 2.196101e-16
2.1424492e0 -4.79593e0 3.588684e-17 3.588684e-17
2.3465192e0 -4.79593e0 5.395663e-18 5.395663e-18
2.5505891e0 -4.79593e0 7.464424e-19 7.464424e-19
2.7546591e0 -4.79593e0 9.500722e-20 9.500722e-20
2.9587291e0 -4.79593e0 1.112617e-20 1.112617e-20
3.162799e0 -4.79593e0 1.198854e-21 1.198854e-21
3.366869e0 -4.79593e0 1.188571e-22 1.188571e-22
3.570939e0 -4.79593e0 1.08416e-23 1.08416e-23
3.775009e0 -4.79593e0 9.09951e-25 9.09951e-25
3.979079e0 -4.79593e0 7.026552e-26 7.026552e-26
4.183149e0 -4.79593e0 4.992325e-27 4.992325e-27
4.387219e0 -4.79593e0 3.263582e-28 3.263582e-28
4.5912889e0 -4.79593e0 1.96299e-29 1.96299e-29
4.7953589e0 -4.79593e0 1.086328e-30 1.086328e-30
4.9994289e0 -4.79593e0 5.531384e-32 5.531384e-32

-5.0e0 -4.59186e0 9.047719e-11 9.047719e-11
-4.79593e0 -4.59186e0 2.61666e-10 2.61666e-10
-4.59186e0 -4.59186e0 6.963124e-10 6.963124e-10
-4.38779e0 -4.59186e0 1.704807e-9 1.704807e-9
-4.1837201e0 -4.59186e0 3.840462e-9 3.840462e-9
-3.9796501e0 -4.59186e0 7.959901e-9 7.959901e-9
-3.7755801e0 -4.59186e0 1.517957e-8 1.517957e-8
-3.5715102e0 -4.59186e0 2.663477e-8 2.663477e-8
-3.3674402e0 -4.59186e0 4.299966e-8 4.299966e-8
-3.1633702e0 -4.59186e0 6.38717e-8 6.38717e-8
-2.9593002e0 -4.59186e0 8.729445e-8 8.729445e-8
-2.7552303e0 -4.59186e0 1.097678e-7 1.097678e-7
-2.5511603e0 -4.59186e0 1.269986e-7 1.269986e-7
-2.3470903e0 -4.59186e0 1.351932e-7 1.351932e-7
-2.1430203e0 -4.59186e0 1.324153e-7 1.324153e-7
-1.9389503e0 -4.59186e0 1.193294e-7 1.193294e-7
-1.7348804e0 -4.59186e0 9.894437e-8 9.894437e-8
-1.5308104e0 -4.59186e0 7.548459e-8 7.548459e-8
-1.3267404e0 -4.59186e0 5.298534e-8 5.298534e-8
-1.1226704e0 -4.59186e0 3.421962e-8 3.421962e-8
-9.186005e-1 -4.59186e0 2.033388e-8 2.033388e-8
-7.145305e-1 -4.59186e0 1.111708e-8 1.111708e-8
-5.104605e-1 -4.59186e0 5.592516e-9 5.592516e-9
-3.063905e-1 -4.59186e0 2.588464e-9 2.588464e-9
-1.023206e-1 -4.59186e0 1.102289e-9 1.102289e-9
1.017494e-1 -4.59186e0 4.319128e-10 4.319128e-10
3.058194e-1 -4.59186e0 1.557063e-10 1.557063e-10
5.098894e-1 -4.59186e0 5.164793e-11 5.164793e-11
7.139594e-1 -4.59186e0 1.576256e-11 1.576256e-11
9.180293e-1 -4.59186e0 4.426193e-12 4.426193e-12
1.1220993e0 -4.59186e0 1.143562e-12 1.143562e-12
1.3261693e0 -4.59186e0 2.718463e-13 2.718463e-13
1.5302393e0 -4.59186e0 5.945744e-14 5.945744e-14
1.7343092e0 -4.59186e0 1.19648e-14 1.19648e-14
1.9383792e0 -4.59186e0 2.21543e-15 2.21543e-15
2.1424492e0 -4.59186e0 3.774214e-16 3.774214e-16
2.3465192e0 -4.59186e0 5.91597e-17 5.91597e-17
2.5505891e0 -4.59186e0 8.532045e-18 8.532045e-18
2.7546591e0 -4.59186e0 1.132138e-18 1.132138e-18
2.9587291e0 -4.59186e0 1.382228e-19 1.382228e-19
3.162799e0 -4.59186e0 1.5527e-20 1.5527e-20
3.366869e0 -4.59186e0 1.60483e-21 1.60483e-21
3.570939e0 -4.59186e0 1.526125e-22 1.526125e-22
3.775009e0 -4.59186e0 1.335342e-23 1.335342e-23
3.979079e0 -4.59186e0 1.075009e-24 1.075009e-24
4.183149e0 -4.59186e0 7.962566e-26 7.962566e-26
4.387219e0 -4.59186e0 5.426665e-27 5.426665e-27
4.5912889e0 -4.59186e0 3.402869e-28 3.402869e-28
4.7953589e0 -4.59186e0 1.963225e-29 1.963225e-29
4.9994289e0 -4.59186e0 1.042123e-30 1.042123e-30

-5.0e0 -4.38779e0 2.038145e-10 2.038145e-10
-4.79593e0 -4.38779e0 6.145302e-10 6.145302e-10
-4.59186e0 -4.38779e0 1.704807e-9 1.704807e-9
-4.38779e0 -4.38779e0 4.35144e-9 4.35144e-9
-4.1837201e0 -4.38779e0 1.02193e-8 1.02193e-8
-3.9796501e0 -4.38779e0 2.208202e-8 2.208202e-8
-3.7755801e0 -4.38779e0 4.390224e-8 4.390224e-8
-3.5715102e0 -4.38779e0 8.030753e-8 8.030753e-8
-3.3674402e0 -4.38779e0 1.351598e-7 1.351598e-7
-3.1633702e0 -4.38779e0 2.09307e-7 2.09307e-7
-2.9593002e0 -4.38779e0 2.98223e-7 2.98223e-7
-2.7552303e0 -4.38779e0 3.909523e-7 3.909523e-7
-2.5511603e0 -4.38779e0 4.715633e-7 4.715633e-7
-2.3470903e0 -4.38779e0 5.233339e-7 5.233339e-7
-2.1430203e0 -4.38779e0 5.343855e-7 5.343855e-7
-1.9389503e0 -4.38779e0 5.020522e-7 5.020522e-7
-1.7348804e0 -4.38779e0 4.339763e-7 4.339763e-7
-1.5308104e0 -4.38779e0 3.451616e-7 3.451616e-7
-1.3267404e0 -4.38779e0 2.52581e-7 2.52581e-7
-1.1226704e0 -4.38779e0 1.7006e-7 1.7006e-7
-9.186005e-1 -4.38779e0 1.053517e-7 1.053517e-7
-7.145305e-1 -4.38779e0 6.004912e-8 6.004912e-8
-5.104605e-1 -4.38779e0 3.149167e-8 3.149167e-8
-3.063905e-1 -4.38779e0 1.51956e-8 1.51956e-8
-1.023206e-1 -4.38779e0 6.746405e-9 6.746405e-9
1.017494e-1 -4.38779e0 2.755772e-9 2.755772e-9
3.058194e-1 -4.38779e0 1.035722e-9 1.035722e-9
5.098894e-1 -4.38779e0 3.58167e-10 3.58167e-10
7.139594e-1 -4.38779e0 1.139551e-10 1.139551e-10
9.180293e-1 -4.38779e0 3.336024e-11 3.336024e-11
1.1220993e0 -4.38779e0 8.985484e-12 8.985484e-12
1.3261693e0 -4.38779e0 2.226831e-12 2.226831e-12
1.5302393e0 -4.38779e0 5.077611e-13 5.077611e-13
1.7343092e0 -4.38779e0 1.065234e-13 1.065234e-13
1.9383792e0 -4.38779e0 2.056291e-14 2.056291e-14
2.1424492e0 -4.38779e0 3.652061e-15 3.652061e-15
2.3465192e0 -4.38779e0 5.967886e-16 5.967886e-16
2.5505891e0 -4.38779e0 8.972893e-17 8.972893e-17
2.7546591e0 -4.38779e0 1.241293e-17 1.241293e-17
2.9587291e0 -4.38779e0 1.579907e-18 1.579907e-18
3.162799e0 -4.38779e0 1.85026e-19 1.85026e-19
3.366869e0 -4.38779e0 1.993694e-20 1.993694e-20
3.570939e0 -4.38779e0 1.976534e-21 1.976534e-21
3.775009e0 -4.38779e0 1.80295e-22 1.80295e-22
3.979079e0 -4.38779e0 1.513173e-23 1.513173e-23
4.183149e0 -4.38779e0 1.16846e-24 1.16846e-24
4.387219e0 -4.38779e0 8.302112e-26 8.302112e-26
4.5912889e0 -4.38779e0 5.427345e-27 5.427345e-27
4.7953589e0 -4.38779e0 3.264359e-28 3.264359e-28
4.9994289e0 -4.38779e0 1.806516e-29 1.806516e-29

-5.0e0 -4.1837201e0 4.2244e-10 4.2244e-10
-4.79593e0 -4.1837201e0 1.32787e-9 1.32787e-9
-4.59186e0 -4.1837201e0 3.840462e-9 3.840462e-9
-4.38779e0 -4.1837201e0 1.02193e-8 1.02193e-8
-4.1837201e0 -4.1837201e0 2.502077e-8 2.502077e-8
-3.9796501e0 -4.1837201e0 5.636357e-8 5.636357e-8
-3.7755801e0 -4.1837201e0 1.168227e-7 1.168227e-7
-3.5715102e0 -4.1837201e0 2.22784e-7 2.22784e-7
-3.3674402e0 -4.1837201e0 3.909055e-7 3.909055e-7
-3.1633702e0 -4.1837201e0 6.310878e-7 6.310878e-7
-2.9593002e0 -4.1837201e0 9.374283e-7 9.374283e-7
-2.7552303e0 -4.1837201e0 1.281177e-6 1.281177e-6
-2.5511603e0 -4.1837201e0 1.611017e-6 1.611017e-6
-2.3470903e0 -4.1837201e0 1.863919e-6 1.863919e-6
-2.1430203e0 -4.1837201e0 1.984187e-6 1.984187e-6
-1.9389503e0 -4.1837201e0 1.943414e-6 1.943414e-6
-1.7348804e0 -4.1837201e0 1.751363e-6 1.751363e-6
-1.5308104e0 -4.1837201e0 1.45216e-6 1.45216e-6
-1.3267404e0 -4.1837201e0 1.107848e-6 1.107848e-6
-1.1226704e0 -4.1837201e0 7.77644e-7 7.77644e-7
-9.186005e-1 -4.1837201e0 5.022266e-7 5.022266e-7
-7.145305e-1 -4.1837201e0 2.984315e-7 2.984315e-7
-5.104605e-1 -4.1837201e0 1.631648e-7 1.631648e-7
-3.063905e-1 -4.1837201e0 8.207881e-8 8.207881e-8
-1.023206e-1 -4.1837201e0 3.798935e-8 3.798935e-8
1.017494e-1 -4.1837201e0 1.61781e-8 1.61781e-8
3.058194e-1 -4.1837201e0 6.339e-9 6.339e-9
5.098894e-1 -4.1837201e0 2.285258e-9 2.285258e-9
7.139594e-1 -4.1837201e0 7.580176e-10 7.580176e-10
9.180293e-1 -4.1837201e0 2.31342e-10 2.31342e-10
1.1220993e0 -4.1837201e0 6.49612e-11 6.49612e-11
1.3261693e0 -4.1837201e0 1.678366e-11 1.678366e-11
1.5302393e0 -4.1837201e0 3.9897e-12 3.9897e-12
1.7343092e0 -4.1837201e0 8.726344e-13 8.726344e-13
1.9383792e0 -4.1837201e0 1.75609e-13 1.75609e-13
2.1424492e0 -4.1837201e0 3.25148e-14 3.25148e-14
2.3465192e0 -4.1837201e0 5.539265e-15 5.539265e-15
2.5505891e0 -4.1837201e0 8.68268e-16 8.68268e-16
2.7546591e0 -4.1837201e0 1.252185e-16 1.252185e-16
2.9587291e0 -4.1837201e0 1.661572e-17 1.661572e-17
3.162799e0 -4.1837201e0 2.02866e-18 2.02866e-18
3.366869e0 -4.1837201e0 2.278883e-19 2.278883e-19
3.570939e0 -4.1837201e0 2.355322e-20 2.355322e-20
3.775009e0 -4.1837201e0 2.239848e-21 2.239848e-21
3.979079e0 -4.1837201e0 1.95977e-22 1.95977e-22
4.183149e0 -4.1837201e0 1.577676e-23 1.577676e-23
4.387219e0 -4.1837201e0 1.168613e-24 1.168613e-24
4.5912889e0 -4.1837201e0 7.964589e-26 7.964589e-26
4.7953589e0 -4.1837201e0 4.994138e-27 4.994138e-27
4.9994289e0 -4.1837201e0 2.881306e-28 2.881306e-28

-5.0e0 -3.9796501e0 8.056186e-10 8.056186e-10
-4.79593e0 -3.9796501e0 2.639977e-9 2.639977e-9
-4.59186e0 -3.9796501e0 7.959901e-9 7.959901e-9
-4.38779e0 -3.9796501e0 2.208202e-8 2.208202e-8
-4.1837201e0 -3.9796501e0 5.636357e-8 5.636357e-8
-3.9796501e0 -3.9796501e0 1.323659e-7 1.323659e-7
-3.7755801e0 -3.9796501e0 2.860263e-7 2.860263e-7
-3.5715102e0 -3.9796501e0 5.686612e-7 5.686612e-7
-3.3674402e0 -3.9796501e0 1.040193e-6 1.040193e-6
-3.1633702e0 -3.9796501e0 1.750737e-6 1.750737e-6
-2.9593002e0 -3.9796501e0 2.711116e-6 2.711116e-6
-2.7552303e0 -3.9796501e0 3.862816e-6 3.862816e-6
-2.5511603e0 -3.9796501e0 5.063998e-6 5.063998e-6
-2.3470903e0 -3.9796501e0 6.108064e-6 6.108064e-6
-2.1430203e0 -3.9796501e0 6.778676e-6 6.778676e-6
-1.9389503e0 -3.9796501e0 6.921742e-6 6.921742e-6
-1.7348804e0 -3.9796501e0 6.50299e-6 6.50299e-6
-1.5308104e0 -3.9796501e0 5.621245e-6 5.621245e-6
-1.3267404e0 -3.9796501e0 4.470789e-6 4.470789e-6
-1.1226704e0 -3.9796501e0 3.271631e-6 3.271631e-6
-9.186005e-1 -3.9796501e0 2.202768e-6 2.202768e-6
-7.145305e-1 -3.9796501e0 1.364609e-6 1.364609e-6
-5.104605e-1 -3.9796501e0 7.778162e-7 7.778162e-7
-3.063905e-1 -3.9796501e0 4.07915e-7 4.07915e-7
-1.023206e-1 -3.9796501e0 1.968268e-7 1.968268e-7
1.017494e-1 -3.9796501e0 8.73848e-8 8.73848e-8
3.058194e-1 -3.9796501e0 3.569514e-8 3.569514e-8
5.098894e-1 -3.9796501e0 1.34155e-8 1.34155e-8
7.139594e-1 -3.9796501e0 4.639235e-9 4.639235e-9
9.180293e-1 -3.9796501e0 1.476051e-9 1.476051e-9
1.1220993e0 -3.9796501e0 4.321089e-10 4.321089e-10
1.3261693e0 -3.9796501e0 1.163876e-10 1.163876e-10
1.5302393e0 -3.9796501e0 2.884348e-11 2.884348e-11
1.7343092e0 -3.9796501e0 6.576932e-12 6.576932e-12
1.9383792e0 -3.9796501e0 1.379828e-12 1.379828e-12
2.1424492e0 -3.9796501e0 2.663477e-13 2.663477e-13
2.3465192e0 -3.9796501e0 4.730463e-14 4.730463e-14
2.5505891e0 -3.9796501e0 7.730145e-15 7.730145e-15
2.7546591e0 -3.9796501e0 1.162245e-15 1.162245e-15
2.9587291e0 -3.9796501e0 1.607796e-16 1.607796e-16
3.162799e0 -3.9796501e0 2.046451e-17 2.046451e-17
3.366869e0 -3.9796501e0 2.396635e-18 2.396635e-18
3.570939e0 -3.9796501e0 2.582382e-19 2.582382e-19
3.775009e0 -3.9796501e0 2.560222e-20 2.560222e-20
3.979079e0 -3.9796501e0 2.335349e-21 2.335349e-21
4.183149e0 -3.9796501e0 1.959988e-22 1.959988e-22
4.387219e0 -3.9796501e0 1.513509e-23 1.513509e-23
4.5912889e0 -3.9796501e0 1.075383e-24 1.075383e-24
4.7953589e0 -3.9796501e0 7.029935e-26 7.029935e-26
4.9994289e0 -3.9796501e0 4.228265e-27 4.228265e-27

-5.0e0 -3.7755801e0 1.413539e-9 1.413539e-9
-4.79593e0 -3.7755801e0 4.829228e-9 4.829228e-9
-4.59186e0 -3.7755801e0 1.517957e-8 1.517957e-8
-4.38779e0 -3.7755801e0 4.390224e-8 4.390224e-8
-4.1837201e0 -3.7755801e0 1.168227e-7 1.168227e-7
-3.9796501e0 -3.7755801e0 2.860263e-7 2.860263e-7
-3.7755801e0 -3.7755801e0 6.443367e-7 6.443367e-7
-3.5715102e0 -3.7755801e0 1.335463e-6 1.335463e-6
-3.3674402e0 -3.7755801e0 2.546785e-6 2.546785e-6
-3.1633702e0 -3.7755801e0 4.468733e-6 4.468733e-6
-2.9593002e0 -3.7755801e0 7.214441e-6 7.214441e-6
-2.7552303e0 -3.7755801e0 1.07161e-5 1.07161e-5
-2.5511603e0 -3.7755801e0 1.46456e-5 1.46456e-5
-2.3470903e0 -3.7755801e0 1.841652e-5 1.841652e-5
-2.1430203e0 -3.7755801e0 2.130751e-5 2.130751e-5
-1.9389503e0 -3.7755801e0 2.26824e-5 2.26824e-5
-1.7348804e0 -3.7755801e0 2.221648e-5 2.221648e-5
-1.5308104e0 -3.7755801e0 2.002066e-5 2.002066e-5
-1.3267404e0 -3.7755801e0 1.660054e-5 1.660054e-5
-1.1226704e0 -3.7755801e0 1.266437e-5 1.266437e-5
-9.186005e-1 -3.7755801e0 8.889644e-6 8.889644e-6
-7.145305e-1 -3.7755801e0 5.741234e-6 5.741234e-6
-5.104605e-1 -3.7755801e0 3.411594e-6 3.411594e-6
-3.063905e-1 -3.7755801e0 1.865224e-6 1.865224e-6
-1.023206e-1 -3.7755801e0 9.383044e-7 9.383044e-7
1.017494e-1 -3.7755801e0 4.342818e-7 4.342818e-7
3.058194e-1 -3.7755801e0 1.849416e-7 1.849416e-7
5.098894e-1 -3.7755801e0 7.246436e-8 7.246436e-8
7.139594e-1 -3.7755801e0 2.61239e-8 2.61239e-8
9.180293e-1 -3.7755801e0 8.665457e-9 8.665457e-9
1.1220993e0 -3.7755801e0 2.6446e-9 2.6446e-9
1.3261693e0 -3.7755801e0 7.42622e-10 7.42622e-10
1.5302393e0 -3.7755801e0 1.918626e-10 1.918626e-10
1.7343092e0 -3.7755801e0 4.560922e-11 4.560922e-11
1.9383792e0 -3.7755801e0 9.975555e-12 9.975555e-12
2.1424492e0 -3.7755801e0 2.00745e-12 2.00745e-12
2.3465192e0 -3.7755801e0 3.716951e-13 3.716951e-13
2.5505891e0 -3.7755801e0 6.332318e-14 6.332318e-14
2.7546591e0 -3.7755801e0 9.925763e-15 9.925763e-15
2.9587291e0 -3.7755801e0 1.431439e-15 1.431439e-15
3.162799e0 -3.7755801e0 1.899469e-16 1.899469e-16
3.366869e0 -3.7755801e0 2.319083e-17 2.319083e-17
3.570939e0 -3.7755801e0 2.60512e-18 2.60512e-18
3.775009e0 -3.7755801e0 2.692525e-19 2.692525e-19
3.979079e0 -3.7755801e0 2.560481e-20 2.560481e-20
4.183149e0 -3.7755801e0 2.240314e-21 2.240314e-21
4.387219e0 -3.7755801e0 1.803575e-22 1.803575e-22
4.5912889e0 -3.7755801e0 1.335942e-23 1.335942e-23
4.7953589e0 -3.7755801e0 9.104762e-25 9.104762e-25
4.9994289e0 -3.7755801e0 5.709079e-26 5.709079e-26

-5.0e0 -3.5715102e0 2.282076e-9 2.282076e-9
-4.79593e0 -3.5715102e0 8.127873e-9 8.127873e-9
-4.59186e0 -3.5715102e0 2.663477e-8 2.663477e-8
-4.38779e0 -3.5715102e0 8.030753e-8 8.030753e-8
-4.1837201e0 -3.5715102e0 2.22784e-7 2.22784e-7
-3.9796501e0 -3.5715102e0 5.686612e-7 5.686612e-7
-3.7755801e0 -3.5715102e0 1.335463e-6 1.335463e-6
-3.5715102e0 -3.5715102e0 2.885687e-6 2.885687e-6
-3.3674402e0 -3.5715102e0 5.737186e-6 5.737186e-6
-3.1633702e0 -3.5715102e0 1.049452e-5 1.049452e-5
-2.9593002e0 -3.5715102e0 1.766302e-5 1.766302e-5
-2.7552303e0 -3.5715102e0 2.735268e-5 2.735268e-5
-2.5511603e0 -3.5715102e0 3.897221e-5 3.897221e-5
-2.3470903e0 -3.5715102e0 5.109093e-5 5.109093e-5
-2.1430203e0 -3.5715102e0 6.162476e-5 6.162476e-5
-1.9389503e0 -3.5715102e0 6.839047e-5 6.839047e-5
-1.7348804e0 -3.5715102e0 6.983295e-5 6.983295e-5
-1.5308104e0 -3.5715102e0 6.560881e-5 6.560881e-5
-1.3267404e0 -3.5715102e0 5.67133e-5 5.67133e-5
-1.1226704e0 -3.5715102e0 4.5106e-5 4.5106e-5
-9.186005e-1 -3.5715102e0 3.300768e-5 3.300768e-5
-7.145305e-1 -3.5715102e0 2.222382e-5 2.222382e-5
-5.104605e-1 -3.5715102e0 1.376755e-5 1.376755e-5
-3.063905e-1 -3.5715102e0 7.84737e-6 7.84737e-6
-1.023206e-1 -3.5715102e0 4.115414e-6 4.115414e-6
1.017494e-1 -3.5715102e0 1.985785e-6 1.985785e-6
3.058194e-1 -3.5715102e0 8.816296e-7 8.816296e-7
5.098894e-1 -3.5715102e0 3.601259e-7 3.601259e-7
7.139594e-1 -3.5715102e0 1.35351e-7 1.35351e-7
9.180293e-1 -3.5715102e0 4.680551e-8 4.680551e-8
1.1220993e0 -3.5715102e0 1.489206e-8 1.489206e-8
1.3261693e0 -3.5715102e0 4.359563e-9 4.359563e-9
1.5302393e0 -3.5715102e0 1.174236e-9 1.174236e-9
1.7343092e0 -3.5715102e0 2.91003e-10 2.91003e-10
1.9383792e0 -3.5715102e0 6.635529e-11 6.635529e-11
2.1424492e0 -3.5715102e0 1.392091e-11 1.392091e-11
2.3465192e0 -3.5715102e0 2.687129e-12 2.687129e-12
2.5505891e0 -3.5715102e0 4.772572e-13 4.772572e-13
2.7546591e0 -3.5715102e0 7.798997e-14 7.798997e-14
2.9587291e0 -3.5715102e0 1.172581e-14 1.172581e-14
3.162799e0 -3.5715102e0 1.622122e-15 1.622122e-15
3.366869e0 -3.5715102e0 2.064679e-16 2.064679e-16
3.570939e0 -3.5715102e0 2.417934e-17 2.417934e-17
3.775009e0 -3.5715102e0 2.605403e-18 2.605403e-18
3.979079e0 -3.5715102e0 2.582991e-19 2.582991e-19
4.183149e0 -3.5715102e0 2.356075e-20 2.356075e-20
4.387219e0 -3.5715102e0 1.977452e-21 1.977452e-21
4.5912889e0 -3.5715102e0 1.527003e-22 1.527003e-22
4.7953589e0 -3.5715102e0 1.084926e-23 1.084926e-23
4.9994289e0 -3.5715102e0 7.092403e-25 7.092403e-25

-5.0e0 -3.3674402e0 3.389726e-9 3.389726e-9
-4.79593e0 -3.3674402e0 1.258632e-8 1.258632e-8
-4.59186e0 -3.3674402e0 4.299966e-8 4.299966e-8
-4.38779e0 -3.3674402e0 1.351598e-7 1.351598e-7
-4.1837201e0 -3.3674402e0 3.909055e-7 3.909055e-7
-3.9796501e0 -3.3674402e0 1.040193e-6 1.040193e-6
-3.7755801e0 -3.3674402e0 2.546785e-6 2.546785e-6
-3.5715102e0 -3.3674402e0 5.737186e-6 5.737186e-6
-3.3674402e0 -3.3674402e0 1.18912e-5 1.18912e-5
-3.1633702e0 -3.3674402e0 2.267664e-5 2.267664e-5
-2.9593002e0 -3.3674402e0 3.97901e-5 3.97901e-5
-2.7552303e0 -3.3674402e0 6.423811e-5 6.423811e-5
-2.5511603e0 -3.3674402e0 9.541887e-5 9.541887e-5
-2.3470903e0 -3.3674402e0 1.304057e-4 1.304057e-4
-2.1430203e0 -3.3674402e0 1.639844e-4 1.639844e-4
-1.9389503e0 -3.3674402e0 1.897253e-4 1.897253e-4
-1.7348804e0 -3.3674402e0 2.019649e-4 2.019649e-4
-1.5308104e0 -3.3674402e0 1.978163e-4 1.978163e-4
-1.3267404e0 -3.3674402e0 1.782646e-4 1.782646e-4
-1.1226704e0 -3.3674402e0 1.478122e-4 1.478122e-4
-9.186005e-1 -3.3674402e0 1.12766e-4 1.12766e-4
-7.145305e-1 -3.3674402e0 7.915407e-5 7.915407e-5
-5.104605e-1 -3.3674402e0 5.112064e-5 5.112064e-5
-3.063905e-1 -3.3674402e0 3.037688e-5 3.037688e-5
-1.023206e-1 -3.3674402e0 1.660808e-5 1.660808e-5
1.017494e-1 -3.3674402e0 8.354738e-6 8.354738e-6
3.058194e-1 -3.3674402e0 3.866896e-6 3.866896e-6
5.098894e-1 -3.3674402e0 1.646729e-6 1.646729e-6
7.139594e-1 -3.3674402e0 6.452286e-7 6.452286e-7
9.180293e-1 -3.3674402e0 2.326096e-7 2.326096e-7
1.1220993e0 -3.3674402e0 7.715791e-8 7.715791e-8
1.3261693e0 -3.3674402e0 2.354784e-8 2.354784e-8
1.5302393e0 -3.3674402e0 6.61228e-9 6.61228e-9
1.7343092e0 -3.3674402e0 1.708353e-9 1.708353e-9
1.9383792e0 -3.3674402e0 4.061073e-10 4.061073e-10
2.1424492e0 -3.3674402e0 8.882321e-11 8.882321e-11
2.3465192e0 -3.3674402e0 1.787447e-11 1.787447e-11
2.5505891e0 -3.3674402e0 3.309595e-12 3.309595e-12
2.7546591e0 -3.3674402e0 5.638345e-13 5.638345e-13
2.9587291e0 -3.3674402e0 8.83781e-14 8.83781e-14
3.162799e0 -3.3674402e0 1.274571e-14 1.274571e-14
3.366869e0 -3.3674402e0 1.69131e-15 1.69131e-15
3.570939e0 -3.3674402e0 2.06488e-16 2.06488e-16
3.775009e0 -3.3674402e0 2.319618e-17 2.319618e-17
3.979079e0 -3.3674402e0 2.397437e-18 2.397437e-18
4.183149e0 -3.3674402e0 2.27985e-19 2.27985e-19
4.387219e0 -3.3674402e0 1.994829e-20 1.994829e-20
4.5912889e0 -3.3674402e0 1.605939e-21 1.605939e-21
4.7953589e0 -3.3674402e0 1.189517e-22 1.189517e-22
4.9994289e0 -3.3674402e0 8.106815e-24 8.106815e-24

-5.0e0 -3.1633702e0 4.632756e-9 4.632756e-9
-4.79593e0 -3.1633702e0 1.7933e-8 1.7933e-8
-4.59186e0 -3.1633702e0 6.387244e-8 6.387244e-8
-4.38779e0 -3.1633702e0 2.09307e-7 2.09307e-7
-4.1837201e0 -3.1633702e0 6.310878e-7 6.310878e-7
-3.9796501e0 -3.1633702e0 1.750737e-6 1.750737e-6
-3.7755801e0 -3.1633702e0 4.468733e-6 4.468733e-6
-3.5715102e0 -3.1633702e0 1.049452e-5 1.049452e-5
-3.3674402e0 -3.1633702e0 2.267694e-5 2.267694e-5
-3.1633702e0 -3.1633702e0 4.508534e-5 4.508534e-5
-2.9593002e0 -3.1633702e0 8.2472e-5 8.2472e-5
-2.7552303e0 -3.1633702e0 1.388028e-4 1.388028e-4
-2.5511603e0 -3.1633702e0 2.149489e-4 2.149489e-4
-2.3470903e0 -3.1633702e0 3.06262e-4 3.06262e-4
-2.1430203e0 -3.1633702e0 4.014914e-4 4.014914e-4
-1.9389503e0 -3.1633702e0 4.842715e-4 4.842715e-4
-1.7348804e0 -3.1633702e0 5.374411e-4 5.374411e-4
-1.5308104e0 -3.1633702e0 5.487843e-4 5.487843e-4
-1.3267404e0 -3.1633702e0 5.155765e-4 5.155765e-4
-1.1226704e0 -3.1633702e0 4.456763e-4 4.456763e-4
-9.186005e-1 -3.1633702e0 3.5446e-4 3.5446e-4
-7.145305e-1 -3.1633702e0 2.593889e-4 2.593889e-4
-5.104605e-1 -3.1633702e0 1.746457e-4 1.746457e-4
-3.063905e-1 -3.1633702e0 1.081915e-4 1.081915e-4
-1.023206e-1 -3.1633702e0 6.16678e-5 6.16678e-5
1.017494e-1 -3.1633702e0 3.234065e-5 3.234065e-5
3.058194e-1 -3.1633702e0 1.560522e-5 1.560522e-5
5.098894e-1 -3.1633702e0 6.928183e-6 6.928183e-6
7.139594e-1 -3.1633702e0 2.830045e-6 2.830045e-6
9.180293e-1 -3.1633702e0 1.063646e-6 1.063646e-6
1.1220993e0 -3.1633702e0 3.678163e-7 3.678163e-7
1.3261693e0 -3.1633702e0 1.170268e-7 1.170268e-7
1.5302393e0 -3.1633702e0 3.425917e-8 3.425917e-8
1.7343092e0 -3.1633702e0 9.227719e-9 9.227719e-9
1.9383792e0 -3.1633702e0 2.28688e-9 2.28688e-9
2.1424492e0 -3.1633702e0 5.214471e-10 5.214471e-10
2.3465192e0 -3.1633702e0 1.093964e-10 1.093964e-10
2.5505891e0 -3.1633702e0 2.111708e-11 2.111708e-11
2.7546591e0 -3.1633702e0 3.750574e-12 3.750574e-12
2.9587291e0 -3.1633702e0 6.128783e-13 6.128783e-13
3.162799e0 -3.1633702e0 9.214915e-14 9.214915e-14
3.366869e0 -3.1633702e0 1.274734e-14 1.274734e-14
3.570939e0 -3.1633702e0 1.622517e-15 1.622517e-15
3.775009e0 -3.1633702e0 1.900166e-16 1.900166e-16
3.979079e0 -3.1633702e0 2.047433e-17 2.047433e-17
4.183149e0 -3.1633702e0 2.02979e-18 2.02979e-18
4.387219e0 -3.1633702e0 1.851517e-19 1.851517e-19
4.5912889e0 -3.1633702e0 1.553978e-20 1.553978e-20
4.7953589e0 -3.1633702e0 1.199977e-21 1.199977e-21
4.9994289e0 -3.1633702e0 8.525941e-23 8.525941e-23

-5.0e0 -2.9593002e0 5.825566e-9 5.825566e-9
-4.79593e0 -2.9593002e0 2.350938e-8 2.350938e-8
-4.59186e0 -2.9593002e0 8.729445e-8 8.729445e-8
-4.38779e0 -2.9593002e0 2.98223e-7 2.98223e-7
-4.1837201e0 -2.9593002e0 9.374283e-7 9.374283e-7
-3.9796501e0 -2.9593002e0 2.711116e-6 2.711116e-6
-3.7755801e0 -2.9593002e0 7.214441e-6 7.214441e-6
-3.5715102e0 -2.9593002e0 1.76634e-5 1.76634e-5
-3.3674402e0 -2.9593002e0 3.97901e-5 3.97901e-5
-3.1633702e0 -2.9593002e0 8.2472e-5 8.2472e-5
-2.9593002e0 -2.9593002e0 1.572746e-4 1.572746e-4
-2.7552303e0 -2.9593002e0 2.75961e-4 2.75961e-4
-2.5511603e0 -2.9593002e0 4.455168e-4 4.455168e-4
-2.3470903e0 -2.9593002e0 6.617783e-4 6.617783e-4
-2.1430203e0 -2.9593002e0 9.044562e-4 9.044562e-4
-1.9389503e0 -2.9593002e0 1.137297e-3 1.137297e-3
-1.7348804e0 -2.9593002e0 1.315837e-3 1.315837e-3
-1.5308104e0 -2.9593002e0 1.400735e-3 1.400735e-3
-1.3267404e0 -2.9593002e0 1.371954e-3 1.371954e-3
-1.1226704e0 -2.9593002e0 1.236372e-3 1.236372e-3
-9.186005e-1 -2.9593002e0 1.025148e-3 1.025148e-3
-7.145305e-1 -2.9593002e0 7.82094e-4 7.82094e-4
-5.104605e-1 -2.9593002e0 5.489777e-4 5.489777e-4
-3.063905e-1 -2.9593002e0 3.545473e-4 3.545473e-4
-1.023206e-1 -2.9593002e0 2.106792e-4 2.106792e-4
1.017494e-1 -2.9593002e0 1.151846e-4 1.151846e-4
3.058194e-1 -2.9593002e0 5.794391e-5 5.794391e-5
5.098894e-1 -2.9593002e0 2.681871e-5 2.681871e-5
7.139594e-1 -2.9593002e0 1.14207e-5 1.14207e-5
9.180293e-1 -2.9593002e0 4.475034e-6 4.475034e-6
1.1220993e0 -2.9593002e0 1.613284e-6 1.613284e-6
1.3261693e0 -2.9593002e0 5.35125e-7 5.35125e-7
1.5302393e0 -2.9593002e0 1.633142e-7 1.633142e-7
1.7343092e0 -2.9593002e0 4.585963e-8 4.585963e-8
1.9383792e0 -2.9593002e0 1.184827e-8 1.184827e-8
2.1424492e0 -2.9593002e0 2.81653e-9 2.81653e-9
2.3465192e0 -2.9593002e0 6.16029e-10 6.16029e-10
2.5505891e0 -2.9593002e0 1.239706e-10 1.239706e-10
2.7546591e0 -2.9593002e0 2.295386e-11 2.295386e-11
2.9587291e0 -2.9593002e0 3.910432e-12 3.910432e-12
3.162799e0 -2.9593002e0 6.129533e-13 6.129533e-13
3.366869e0 -2.9593002e0 8.840176e-14 8.840176e-14
3.570939e0 -2.9593002e0 1.173006e-14 1.173006e-14
3.775009e0 -2.9593002e0 1.432123e-15 1.432123e-15
3.979079e0 -2.9593002e0 1.608745e-16 1.608745e-16
4.183149e0 -2.9593002e0 1.662708e-17 1.662708e-17
4.387219e0 -2.9593002e0 1.581203e-18 1.581203e-18
4.5912889e0 -2.9593002e0 1.383542e-19 1.383542e-19
4.7953589e0 -2.9593002e0 1.113786e-20 1.113786e-20
4.9994289e0 -2.9593002e0 8.250082e-22 8.250082e-22

-5.0e0 -2.7552303e0 6.740086e-9 6.740086e-9
-4.79593e0 -2.7552303e0 2.83566e-8 2.83566e-8
-4.59186e0 -2.7552303e0 1.097678e-7 1.097678e-7
-4.38779e0 -2.7552303e0 3.909523e-7 3.909523e-7
-4.1837201e0 -2.7552303e0 1.281177e-6 1.281177e-6
-3.9796501e0 -2.7552303e0 3.862816e-6 3.862816e-6
-3.7755801e0 -2.7552303e0 1.07161e-5 1.07161e-5
-3.5715102e0 -2.7552303e0 2.735268e-5 2.735268e-5
-3.3674402e0 -2.7552303e0 6.423811e-5 6.423811e-5
-3.1633702e0 -2.7552303e0 1.388028e-4 1.388028e-4
-2.9593002e0 -2.7552303e0 2.75961e-4 2.75961e-4
-2.7552303e0 -2.7552303e0 5.04808e-4 5.04808e-4
-2.5511603e0 -2.7552303e0 8.496303e-4 8.496303e-4
-2.3470903e0 -2.7552303e0 1.315704e-3 1.315704e-3
-2.1430203e0 -2.7552303e0 1.874614e-3 1.874614e-3
-1.9389503e0 -2.7552303e0 2.457494e-3 2.457494e-3
-1.7348804e0 -2.7552303e0 2.964217e-3 2.964217e-3
-1.5308104e0 -2.7552303e0 3.289645e-3 3.289645e-3
-1.3267404e0 -2.7552303e0 3.359036e-3 3.359036e-3
-1.1226704e0 -2.7552303e0 3.155827e-3 3.155827e-3
-9.186005e-1 -2.7552303e0 2.727954e-3 2.727954e-3
-7.145305e-1 -2.7552303e0 2.169658e-3 2.169658e-3
-5.104605e-1 -2.7552303e0 1.587679e-3 1.587679e-3
-3.063905e-1 -2.7552303e0 1.068999e-3 1.068999e-3
-1.023206e-1 -2.7552303e0 6.622382e-4 6.622382e-4
1.017494e-1 -2.7552303e0 3.774669e-4 3.774669e-4
3.058194e-1 -2.7552303e0 1.979564e-4 1.979564e-4
5.098894e-1 -2.7552303e0 9.551933e-5 9.551933e-5
7.139594e-1 -2.7552303e0 4.240672e-5 4.240672e-5
9.180293e-1 -2.7552303e0 1.732242e-5 1.732242e-5
1.1220993e0 -2.7552303e0 6.51056e-6 6.51056e-6
1.3261693e0 -2.7552303e0 2.251361e-6 2.251361e-6
1.5302393e0 -2.7552303e0 7.163177e-7 7.163177e-7
1.7343092e0 -2.7552303e0 2.096971e-7 2.096971e-7
1.9383792e0 -2.7552303e0 5.648257e-8 5.648257e-8
2.1424492e0 -2.7552303e0 1.399739e-8 1.399739e-8
2.3465192e0 -2.7552303e0 3.191716e-9 3.191716e-9
2.5505891e0 -2.7552303e0 6.696143e-10 6.696143e-10
2.7546591e0 -2.7552303e0 1.292548e-10 1.292548e-10
2.9587291e0 -2.7552303e0 2.295631e-11 2.295631e-11
3.162799e0 -2.7552303e0 3.751347e-12 3.751347e-12
3.366869e0 -2.7552303e0 5.640341e-13 5.640341e-13
3.570939e0 -2.7552303e0 7.802673e-14 7.802673e-14
3.775009e0 -2.7552303e0 9.931375e-15 9.931375e-15
3.979079e0 -2.7552303e0 1.163039e-15 1.163039e-15
4.183149e0 -2.7552303e0 1.253185e-16 1.253185e-16
4.387219e0 -2.7552303e0 1.24242e-17 1.24242e-17
4.5912889e0 -2.7552303e0 1.133328e-18 1.133328e-18
4.7953589e0 -2.7552303e0 9.511713e-20 9.511713e-20
4.9994289e0 -2.7552303e0 7.345073e-21 7.345073e-21

-5.0e0 -2.5511603e0 7.174918e-9 7.174918e-9
-4.79593e0 -2.5511603e0 3.146976e-8 3.146976e-8
-4.59186e0 -2.5511603e0 1.269986e-7 1.269986e-7
-4.38779e0 -2.5511603e0 4.715633e-7 4.715633e-7
-4.1837201e0 -2.5511603e0 1.611017e-6 1.611017e-6
-3.9796501e0 -2.5511603e0 5.063998e-6 5.063998e-6
-3.7755801e0 -2.5511603e0 1.46456e-5 1.46456e-5
-3.5715102e0 -2.5511603e0 3.897221e-5 3.897221e-5
-3.3674402e0 -2.5511603e0 9.541887e-5 9.541887e-5
-3.1633702e0 -2.5511603e0 2.149489e-4 2.149489e-4
-2.9593002e0 -2.5511603e0 4.455168e-4 4.455168e-4
-2.7552303e0 -2.5511603e0 8.496303e-4 8.496303e-4
-2.5511603e0 -2.5511603e0 1.490794e-3 1.490794e-3
-2.3470903e0 -2.5511603e0 2.40673e-3 2.40673e-3
-2.1430203e0 -2.5511603e0 3.575008e-3 3.575008e-3
-1.9389503e0 -2.5511603e0 4.885909e-3 4.885909e-3
-1.7348804e0 -2.5511603e0 6.143861e-3 6.143861e-3
-1.5308104e0 -2.5511603e0 7.108313e-3 7.108313e-3
-1.3267404e0 -2.5511603e0 7.566978e-3 7.566978e-3
-1.1226704e0 -2.5511603e0 7.411497e-3 7.411497e-3
-9.186005e-1 -2.5511603e0 6.679095e-3 6.679095e-3
-7.145305e-1 -2.5511603e0 5.537993e-3 5.537993e-3
-5.104605e-1 -2.5511603e0 4.224924e-3 4.224924e-3
-3.063905e-1 -2.5511603e0 2.965613e-3 2.965613e-3
-1.023206e-1 -2.5511603e0 1.915288e-3 1.915288e-3
1.017494e-1 -2.5511603e0 1.1381e-3 1.1381e-3
3.058194e-1 -2.5511603e0 6.222473e-4 6.222473e-4
5.098894e-1 -2.5511603e0 3.130177e-4 3.130177e-4
7.139594e-1 -2.5511603e0 1.448749e-4 1.448749e-4
9.180293e-1 -2.5511603e0 6.169719e-5 6.169719e-5
1.1220993e0 -2.5511603e0 2.417424e-5 2.417424e-5
1.3261693e0 -2.5511603e0 8.715175e-6 8.715175e-6
1.5302393e0 -2.5511603e0 2.89079e-6 2.89079e-6
1.7343092e0 -2.5511603e0 8.822499e-7 8.822499e-7
1.9383792e0 -2.5511603e0 2.47737e-7 2.47737e-7
2.1424492e0 -2.5511603e0 6.400618e-8 6.400618e-8
2.3465192e0 -2.5511603e0 1.521521e-8 1.521521e-8
2.5505891e0 -2.5511603e0 3.3279e-9 3.3279e-9
2.7546591e0 -2.5511603e0 6.697052e-10 6.697052e-10
2.9587291e0 -2.5511603e0 1.23998e-10 1.23998e-10
3.162799e0 -2.5511603e0 2.11244e-11 2.11244e-11
3.366869e0 -2.5511603e0 3.311195e-12 3.311195e-12
3.570939e0 -2.5511603e0 4.775453e-13 4.775453e-13
3.775009e0 -2.5511603e0 6.336758e-14 6.336758e-14
3.979079e0 -2.5511603e0 7.736545e-15 7.736545e-15
4.183149e0 -2.5511603e0 8.690607e-16 8.690607e-16
4.387219e0 -2.5511603e0 8.982405e-17 8.982405e-17
4.5912889e0 -2.5511603e0 8.542062e-18 8.542062e-18
4.7953589e0 -2.5511603e0 7.473961e-19 7.473961e-19
4.9994289e0 -2.5511603e0 6.016873e-20 6.016873e-20

-5.0e0 -2.3470903e0 7.027576e-9 7.027576e-9
-4.79593e0 -2.3470903e0 3.21343e-8 3.21343e-8
-4.59186e0 -2.3470903e0 1.351932e-7 1.351932e-7
-4.38779e0 -2.3470903e0 5.233339e-7 5.233339e-7
-4.1837201e0 -2.3470903e0 1.863919e-6 1.863919e-6
-3.9796501e0 -2.3470903e0 6.108064e-6 6.108064e-6
-3.7755801e0 -2.3470903e0 1.841652e-5 1.841652e-5
-3.5715102e0 -2.3470903e0 5.109093e-5 5.109093e-5
-3.3674402e0 -2.3470903e0 1.304057e-4 1.304057e-4
-3.1633702e0 -2.3470903e0 3.06262e-4 3.06262e-4
-2.9593002e0 -2.3470903e0 6.617783e-4 6.617783e-4
-2.7552303e0 -2.3470903e0 1.315704e-3 1.315704e-3
-2.5511603e0 -2.3470903e0 2.40673e-3 2.40673e-3
-2.3470903e0 -2.3470903e0 4.050687e-3 4.050687e-3
-2.1430203e0 -2.3470903e0 6.272787e-3 6.272787e-3
-1.9389503e0 -2.3470903e0 8.937521e-3 8.937521e-3
-1.7348804e0 -2.3470903e0 1.171638e-2 1.171638e-2
-1.5308104e0 -2.3470903e0 1.413206e-2 1.413206e-2
-1.3267404e0 -2.3470903e0 1.568378e-2 1.568378e-2
-1.1226704e0 -2.3470903e0 1.60147e-2 1.60147e-2
-9.186005e-1 -2.3470903e0 1.504561e-2 1.504561e-2
-7.145305e-1 -2.3470903e0 1.300584e-2 1.300584e-2
-5.104605e-1 -2.3470903e0 1.034398e-2 1.034398e-2
-3.063905e-1 -2.3470903e0 7.569678e-3 7.569678e-3
-1.023206e-1 -2.3470903e0 5.096652e-3 5.096652e-3
1.017494e-1 -2.3470903e0 3.157306e-3 3.157306e-3
3.058194e-1 -2.3470903e0 1.799596e-3 1.799596e-3
5.098894e-1 -2.3470903e0 9.437901e-4 9.437901e-4
7.139594e-1 -2.3470903e0 4.554027e-4 4.554027e-4
9.180293e-1 -2.3470903e0 2.021803e-4 2.021803e-4
1.1220993e0 -2.3470903e0 8.258821e-5 8.258821e-5
1.3261693e0 -2.3470903e0 3.104008e-5 3.104008e-5
1.5302393e0 -2.3470903e0 1.073358e-5 1.073358e-5
1.7343092e0 -2.3470903e0 3.415175e-6 3.415175e-6
1.9383792e0 -2.3470903e0 9.997794e-7 9.997794e-7
2.1424492e0 -2.3470903e0 2.692863e-7 2.692863e-7
2.3465192e0 -2.3470903e0 6.673563e-8 6.673563e-8
2.5505891e0 -2.3470903e0 1.521701e-8 1.521701e-8
2.7546591e0 -2.3470903e0 3.192491e-9 3.192491e-9
2.9587291e0 -2.3470903e0 6.162476e-10 6.162476e-10
3.162799e0 -2.3470903e0 1.094473e-10 1.094473e-10
3.366869e0 -2.3470903e0 1.788516e-11 1.788516e-11
3.570939e0 -2.3470903e0 2.689084e-12 2.689084e-12
3.775009e0 -2.3470903e0 3.720053e-13 3.720053e-13
3.979079e0 -2.3470903e0 4.734915e-14 4.734915e-14
4.183149e0 -2.3470903e0 5.544998e-15 5.544998e-15
4.387219e0 -2.3470903e0 5.974844e-16 5.974844e-16
4.5912889e0 -2.3470903e0 5.923573e-17 5.923573e-17
4.7953589e0 -2.3470903e0 5.403271e-18 5.403271e-18
4.9994289e0 -2.3470903e0 4.534866e-19 4.534866e-19

-5.0e0 -2.1430203e0 6.333002e-9 6.333002e-9
-4.79593e0 -2.1430203e0 3.019005e-8 3.019005e-8
-4.59186e0 -2.1430203e0 1.324153e-7 1.324153e-7
-4.38779e0 -2.1430203e0 5.343855e-7 5.343855e-7
-4.1837201e0 -2.1430203e0 1.984187e-6 1.984187e-6
-3.9796501e0 -2.1430203e0 6.778676e-6 6.778676e-6
-3.7755801e0 -2.1430203e0 2.130751e-5 2.130751e-5
-3.5715102e0 -2.1430203e0 6.162476e-5 6.162476e-5
-3.3674402e0 -2.1430203e0 1.639844e-4 1.639844e-4
-3.1633702e0 -2.1430203e0 4.014914e-4 4.014914e-4
-2.9593002e0 -2.1430203e0 9.044562e-4 9.044562e-4
-2.7552303e0 -2.1430203e0 1.874614e-3 1.874614e-3
-2.5511603e0 -2.1430203e0 3.575008e-3 3.575008e-3
-2.3470903e0 -2.1430203e0 6.272787e-3 6.272787e-3
-2.1430203e0 -2.1430203e0 1.012679e-2 1.012679e-2
-1.9389503e0 -2.1430203e0 1.504213e-2 1.504213e-2
-1.7348804e0 -2.1430203e0 2.055814e-2 2.055814e-2
-1.5308104e0 -2.1430203e0 2.58512e-2 2.58512e-2
-1.3267404e0 -2.1430203e0 2.990947e-2 2.990947e-2
-1.1226704e0 -2.1430203e0 3.183931e-2 3.183931e-2
-9.186005e-1 -2.1430203e0 3.118471e-2 3.118471e-2
-7.145305e-1 -2.1430203e0 2.810313e-2 2.810313e-2
-5.104605e-1 -2.1430203e0 2.330191e-2 2.330191e-2
-3.063905e-1 -2.1430203e0 1.777689e-2 1.777689e-2
-1.023206e-1 -2.1430203e0 1.247816e-2 1.247816e-2
1.017494e-1 -2.1430203e0 8.058986e-3 8.058986e-3
3.058194e-1 -2.1430203e0 4.788773e-3 4.788773e-3
5.098894e-1 -2.1430203e0 2.61823e-3 2.61823e-3
7.139594e-1 -2.1430203e0 1.317055e-3 1.317055e-3
9.180293e-1 -2.1430203e0 6.096051e-4 6.096051e-4
1.1220993e0 -2.1430203e0 2.595981e-4 2.595981e-4
1.3261693e0 -2.1430203e0 1.017169e-4 1.017169e-4
1.5302393e0 -2.1430203e0 3.667047e-5 3.667047e-5
1.7343092e0 -2.1430203e0 1.216333e-5 1.216333e-5
1.9383792e0 -2.1430203e0 3.712236e-6 3.712236e-6
2.1424492e0 -2.1430203e0 1.042395e-6 1.042395e-6
2.3465192e0 -2.1430203e0 2.693138e-7 2.693138e-7
2.5505891e0 -2.1430203e0 6.402075e-8 6.402075e-8
2.7546591e0 -2.1430203e0 1.400233e-8 1.400233e-8
2.9587291e0 -2.1430203e0 2.817815e-9 2.817815e-9
3.162799e0 -2.1430203e0 5.217493e-10 5.217493e-10
3.366869e0 -2.1430203e0 8.88869e-11 8.88869e-11
3.570939e0 -2.1430203e0 1.393242e-11 1.393242e-11
3.775009e0 -2.1430203e0 2.009323e-12 2.009323e-12
3.979079e0 -2.1430203e0 2.66627e-13 2.66627e-13
4.183149e0 -2.1430203e0 3.255211e-14 3.255211e-14
4.387219e0 -2.1430203e0 3.656755e-15 3.656755e-15
4.5912889e0 -2.1430203e0 3.7795e-16 3.7795e-16
4.7953589e0 -2.1430203e0 3.594125e-17 3.594125e-17
4.9994289e0 -2.1430203e0 3.144756e-18 3.144756e-18

-5.0e0 -1.9389503e0 5.251093e-9 5.251093e-9
-4.79593e0 -1.9389503e0 2.609657e-8 2.609657e-8
-4.59186e0 -1.9389503e0 1.193294e-7 1.193294e-7
-4.38779e0 -1.9389503e0 5.020522e-7 5.020522e-7
-4.1837201e0 -1.9389503e0 1.943414e-6 1.943414e-6
-3.9796501e0 -1.9389503e0 6.921742e-6 6.921742e-6
-3.7755801e0 -1.9389503e0 2.26824e-5 2.26824e-5
-3.5715102e0 -1.9389503e0 6.839047e-5 6.839047e-5
-3.3674402e0 -1.9389503e0 1.897253e-4 1.897253e-4
-3.1633702e0 -1.9389503e0 4.842715e-4 4.842715e-4
-2.9593002e0 -1.9389503e0 1.137297e-3 1.137297e-3
-2.7552303e0 -1.9389503e0 2.457494e-3 2.457494e-3
-2.5511603e0 -1.9389503e0 4.885909e-3 4.885909e-3
-2.3470903e0 -1.9389503e0 8.937521e-3 8.937521e-3
-2.1430203e0 -1.9389503e0 1.504213e-2 1.504213e-2
-1.9389503e0 -1.9389503e0 2.3294e-2 2.3294e-2
-1.7348804e0 -1.9389503e0 3.318958e-2 3.318958e-2
-1.5308104e0 -1.9389503e0 4.350998e-2 4.350998e-2
-1.3267404e0 -1.9389503e0 5.248064e-2 5.248064e-2
-1.1226704e0 -1.9389503e0 5.824269e-2 5.824269e-2
-9.186005e-1 -1.9389503e0 5.947118e-2 5.947118e-2
-7.145305e-1 -1.9389503e0 5.587338e-2 5.587338e-2
-5.104605e-1 -1.9389503e0 4.829808e-2 4.829808e-2
-3.063905e-1 -1.9389503e0 3.841318e-2 3.841318e-2
-1.023206e-1 -1.9389503e0 2.811006e-2 2.811006e-2
1.017494e-1 -1.9389503e0 1.892635e-2 1.892635e-2
3.058194e-1 -1.9389503e0 1.172469e-2 1.172469e-2
5.098894e-1 -1.9389503e0 6.682939e-3 6.682939e-3
7.139594e-1 -1.9389503e0 3.504756e-3 3.504756e-3
9.180293e-1 -1.9389503e0 1.691135e-3 1.691135e-3
1.1220993e0 -1.9389503e0 7.508131e-4 7.508131e-4
1.3261693e0 -1.9389503e0 3.066902e-4 3.066902e-4
1.5302393e0 -1.9389503e0 1.152657e-4 1.152657e-4
1.7343092e0 -1.9389503e0 3.986e-5 3.986e-5
1.9383792e0 -1.9389503e0 1.268228e-5 1.268228e-5
2.1424492e0 -1.9389503e0 3.712643e-6 3.712643e-6
2.3465192e0 -1.9389503e0 9.99992e-7 9.99992e-7
2.5505891e0 -1.9389503e0 2.47823e-7 2.47823e-7
2.7546591e0 -1.9389503e0 5.650946e-8 5.650946e-8
2.9587291e0 -1.9389503e0 1.18553e-8 1.18553e-8
3.162799e0 -1.9389503e0 2.288463e-9 2.288463e-9
3.366869e0 -1.9389503e0 4.06442e-10 4.06442e-10
3.570939e0 -1.9389503e0 6.641791e-11 6.641791e-11
3.775009e0 -1.9389503e0 9.986212e-12 9.986212e-12
3.979079e0 -1.9389503e0 1.381435e-12 1.381435e-12
4.183149e0 -1.9389503e0 1.75829e-13 1.75829e-13
4.387219e0 -1.9389503e0 2.059154e-14 2.059154e-14
4.5912889e0 -1.9389503e0 2.218806e-15 2.218806e-15
4.7953589e0 -1.9389503e0 2.199736e-16 2.199736e-16
4.9994289e0 -1.9389503e0 2.006505e-17 2.006505e-17

-5.0e0 -1.7348804e0 4.006023e-9 4.006023e-9
-4.79593e0 -1.7348804e0 2.075551e-8 2.075551e-8
-4.59186e0 -1.7348804e0 9.894437e-8 9.894437e-8
-4.38779e0 -1.7348804e0 4.339763e-7 4.339763e-7
-4.1837201e0 -1.7348804e0 1.751363e-6 1.751363e-6
-3.9796501e0 -1.7348804e0 6.50299e-6 6.50299e-6
-3.7755801e0 -1.7348804e0 2.221648e-5 2.221648e-5
-3.5715102e0 -1.7348804e0 6.9834e-5 6.9834e-5
-3.3674402e0 -1.7348804e0 2.019649e-4 2.019649e-4
-3.1633702e0 -1.7348804e0 5.374411e-4 5.374411e-4
-2.9593002e0 -1.7348804e0 1.315837e-3 1.315837e-3
-2.7552303e0 -1.7348804e0 2.964217e-3 2.964217e-3
-2.5511603e0 -1.7348804e0 6.143861e-3 6.143861e-3
-2.3470903e0 -1.7348804e0 1.171638e-2 1.171638e-2
-2.1430203e0 -1.7348804e0 2.055814e-2 2.055814e-2
-1.9389503e0 -1.7348804e0 3.318958e-2 3.318958e-2
-1.7348804e0 -1.7348804e0 4.929956e-2 4.929956e-2
-1.5308104e0 -1.7348804e0 6.737775e-2 6.737775e-2
-1.3267404e0 -1.7348804e0 8.472557e-2 8.472557e-2
-1.1226704e0 -1.7348804e0 9.802617e-2 9.802617e-2
-9.186005e-1 -1.7348804e0 1.0432e-1 1.0432e-1
-7.145305e-1 -1.7348804e0 1.0222e-1 1.0222e-1
-5.104605e-1 -1.7348804e0 9.210522e-2 9.210522e-2
-3.063905e-1 -1.7348804e0 7.637042e-2 7.637042e-2
-1.023206e-1 -1.7348804e0 5.8263e-2 5.8263e-2
1.017494e-1 -1.7348804e0 4.08962e-2 4.08962e-2
3.058194e-1 -1.7348804e0 2.641197e-2 2.641197e-2
5.098894e-1 -1.7348804e0 1.56948e-2 1.56948e-2
7.139594e-1 -1.7348804e0 8.581013e-3 8.581013e-3
9.180293e-1 -1.7348804e0 4.316606e-3 4.316606e-3
1.1220993e0 -1.7348804e0 1.99788e-3 1.99788e-3
1.3261693e0 -1.7348804e0 8.50823e-4 8.50823e-4
1.5302393e0 -1.7348804e0 3.333704e-4 3.333704e-4
1.7343092e0 -1.7348804e0 1.201814e-4 1.201814e-4
1.9383792e0 -1.7348804e0 3.986472e-5 3.986472e-5
2.1424492e0 -1.7348804e0 1.21663e-5 1.21663e-5
2.3465192e0 -1.7348804e0 3.416335e-6 3.416335e-6
2.5505891e0 -1.7348804e0 8.826695e-7 8.826695e-7
2.7546591e0 -1.7348804e0 2.098224e-7 2.098224e-7
2.9587291e0 -1.7348804e0 4.589204e-8 4.589204e-8
3.162799e0 -1.7348804e0 9.235341e-9 9.235341e-9
3.366869e0 -1.7348804e0 1.709982e-9 1.709982e-9
3.570939e0 -1.7348804e0 2.91313e-10 2.91313e-10
3.775009e0 -1.7348804e0 4.566266e-11 4.566266e-11
3.979079e0 -1.7348804e0 6.585501e-12 6.585501e-12
4.183149e0 -1.7348804e0 8.738301e-13 8.738301e-13
4.387219e0 -1.7348804e0 1.066862e-13 1.066862e-13
4.5912889e0 -1.7348804e0 1.198453e-14 1.198453e-14
4.7953589e0 -1.7348804e0 1.238681e-15 1.238681e-15
4.9994289e0 -1.7348804e0 1.177931e-16 1.177931e-16

-5.0e0 -1.5308104e0 2.81193e-9 2.81193e-9
-4.79593e0 -1.5308104e0 1.518842e-8 1.518842e-8
-4.59186e0 -1.5308104e0 7.548459e-8 7.548459e-8
-4.38779e0 -1.5308104e0 3.451616e-7 3.451616e-7
-4.1837201e0 -1.5308104e0 1.45216e-6 1.45216e-6
-3.9796501e0 -1.5308104e0 5.621245e-6 5.621245e-6
-3.7755801e0 -1.5308104e0 2.002066e-5 2.002066e-5
-3.5715102e0 -1.5308104e0 6.560802e-5 6.560802e-5
-3.3674402e0 -1.5308104e0 1.978163e-4 1.978163e-4
-3.1633702e0 -1.5308104e0 5.487762e-4 5.487762e-4
-2.9593002e0 -1.5308104e0 1.400735e-3 1.400735e-3
-2.7552303e0 -1.5308104e0 3.289645e-3 3.289645e-3
-2.5511603e0 -1.5308104e0 7.108313e-3 7.108313e-3
-2.3470903e0 -1.5308104e0 1.413206e-2 1.413206e-2
-2.1430203e0 -1.5308104e0 2.58512e-2 2.58512e-2
-1.9389503e0 -1.5308104e0 4.350998e-2 4.350998e-2
-1.7348804e0 -1.5308104e0 6.737775e-2 6.737775e-2
-1.5308104e0 -1.5308104e0 9.599986e-2 9.599986e-2
-1.3267404e0 -1.5308104e0 1.2582e-1 1.2582e-1
-1.1226704e0 -1.5308104e0 1.5182e-1 1.5182e-1
-9.186005e-1 -1.5308104e0 1.6843e-1 1.6843e-1
-7.145305e-1 -1.5308104e0 1.7203e-1 1.7203e-1
-5.104605e-1 -1.5308104e0 1.6164e-1 1.6164e-1
-3.063905e-1 -1.5308104e0 1.3972e-1 1.3972e-1
-1.023206e-1 -1.5308104e0 1.1111e-1 1.1111e-1
1.017494e-1 -1.5308104e0 8.130783e-2 8.130783e-2
3.058194e-1 -1.5308104e0 5.474408e-2 5.474408e-2
5.098894e-1 -1.5308104e0 3.391368e-2 3.391368e-2
7.139594e-1 -1.5308104e0 1.932996e-2 1.932996e-2
9.180293e-1 -1.5308104e0 1.013736e-2 1.013736e-2
1.1220993e0 -1.5308104e0 4.8916e-3 4.8916e-3
1.3261693e0 -1.5308104e0 2.171678e-3 2.171678e-3
1.5302393e0 -1.5308104e0 8.870972e-4 8.870972e-4
1.7343092e0 -1.5308104e0 3.334094e-4 3.334094e-4
1.9383792e0 -1.5308104e0 1.152925e-4 1.152925e-4
2.1424492e0 -1.5308104e0 3.668323e-5 3.668323e-5
2.3465192e0 -1.5308104e0 1.073862e-5 1.073862e-5
2.5505891e0 -1.5308104e0 2.892453e-6 2.892453e-6
2.7546591e0 -1.5308104e0 7.168373e-7 7.168373e-7
2.9587291e0 -1.5308104e0 1.63449e-7 1.63449e-7
3.162799e0 -1.5308104e0 3.42913e-8 3.42913e-8
3.366869e0 -1.5308104e0 6.61935e-9 6.61935e-9
3.570939e0 -1.5308104e0 1.175601e-9 1.175601e-9
3.775009e0 -1.5308104e0 1.921088e-10 1.921088e-10
3.979079e0 -1.5308104e0 2.888393e-11 2.888393e-11
4.183149e0 -1.5308104e0 3.99566e-12 3.99566e-12
4.387219e0 -1.5308104e0 5.085818e-13 5.085818e-13
4.5912889e0 -1.5308104e0 5.956195e-14 5.956195e-14
4.7953589e0 -1.5308104e0 6.41785e-15 6.41785e-15
4.9994289e0 -1.5308104e0 6.36264e-16 6.36264e-16

-5.0e0 -1.3267404e0 1.816042e-9 1.816042e-9
-4.79593e0 -1.3267404e0 1.022621e-8 1.022621e-8
-4.59186e0 -1.3267404e0 5.298534e-8 5.298534e-8
-4.38779e0 -1.3267404e0 2.52581e-7 2.52581e-7
-4.1837201e0 -1.3267404e0 1.107848e-6 1.107848e-6
-3.9796501e0 -1.3267404e0 4.470789e-6 4.470789e-6
-3.7755801e0 -1.3267404e0 1.660054e-5 1.660054e-5
-3.5715102e0 -1.3267404e0 5.67133e-5 5.67133e-5
-3.3674402e0 -1.3267404e0 1.782646e-4 1.782646e-4
-3.1633702e0 -1.3267404e0 5.155806e-4 5.155806e-4
-2.9593002e0 -1.3267404e0 1.371954e-3 1.371954e-3
-2.7552303e0 -1.3267404e0 3.359036e-3 3.359036e-3
-2.5511603e0 -1.3267404e0 7.566978e-3 7.566978e-3
-2.3470903e0 -1.3267404e0 1.568378e-2 1.568378e-2
-2.1430203e0 -1.3267404e0 2.990947e-2 2.990947e-2
-1.9389503e0 -1.3267404e0 5.248064e-2 5.248064e-2
-1.7348804e0 -1.3267404e0 8.472557e-2 8.472557e-2
-1.5308104e0 -1.3267404e0 1.2582e-1 1.2582e-1
-1.3267404e0 -1.3267404e0 1.7203e-1 1.7203e-1
-1.1226704e0 -1.3267404e0 2.1625e-1 2.1625e-1
-9.186005e-1 -1.3267404e0 2.5026e-1 2.5026e-1
-7.145305e-1 -1.3267404e0 2.6636e-1 2.6636e-1
-5.104605e-1 -1.3267404e0 2.6096e-1 2.6096e-1
-3.063905e-1 -1.3267404e0 2.3515e-1 2.3515e-1
-1.023206e-1 -1.3267404e0 1.9493e-1 1.9493e-1
1.017494e-1 -1.3267404e0 1.4873e-1 1.4873e-1
3.058194e-1 -1.3267404e0 1.0442e-1 1.0442e-1
5.098894e-1 -1.3267404e0 6.742497e-2 6.742497e-2
7.139594e-1 -1.3267404e0 4.006511e-2 4.006511e-2
9.180293e-1 -1.3267404e0 2.190488e-2 2.190488e-2
1.1220993e0 -1.3267404e0 1.101903e-2 1.101903e-2
1.3261693e0 -1.3267404e0 5.1002e-3 5.1002e-3
1.5302393e0 -1.3267404e0 2.171901e-3 2.171901e-3
1.7343092e0 -1.3267404e0 8.51019e-4 8.51019e-4
1.9383792e0 -1.3267404e0 3.067964e-4 3.067964e-4
2.1424492e0 -1.3267404e0 1.017639e-4 1.017639e-4
2.3465192e0 -1.3267404e0 3.105756e-5 3.105756e-5
2.5505891e0 -1.3267404e0 8.721161e-6 8.721161e-6
2.7546591e0 -1.3267404e0 2.253215e-6 2.253215e-6
2.9587291e0 -1.3267404e0 5.356221e-7 5.356221e-7
3.162799e0 -1.3267404e0 1.171506e-7 1.171506e-7
3.366869e0 -1.3267404e0 2.357538e-8 2.357538e-8
3.570939e0 -1.3267404e0 4.365157e-9 4.365157e-9
3.775009e0 -1.3267404e0 7.43652e-10 7.43652e-10
3.979079e0 -1.3267404e0 1.165631e-10 1.165631e-10
4.183149e0 -1.3267404e0 1.681053e-11 1.681053e-11
4.387219e0 -1.3267404e0 2.230699e-12 2.230699e-12
4.5912889e0 -1.3267404e0 2.723462e-13 2.723462e-13
4.7953589e0 -1.3267404e0 3.059373e-14 3.059373e-14
4.9994289e0 -1.3267404e0 3.162042e-15 3.162042e-15

-5.0e0 -1.1226704e0 1.079147e-9 1.079147e-9
-4.79593e0 -1.1226704e0 6.335226e-9 6.335226e-9
-4.59186e0 -1.1226704e0 3.421962e-8 3.421962e-8
-4.38779e0 -1.1226704e0 1.7006e-7 1.7006e-7
-4.1837201e0 -1.1226704e0 7.77644e-7 7.77644e-7
-3.9796501e0 -1.1226704e0 3.271631e-6 3.271631e-6
-3.7755801e0 -1.1226704e0 1.266437e-5 1.266437e-5
-3.5715102e0 -1.1226704e0 4.5106e-5 4.5106e-5
-3.3674402e0 -1.1226704e0 1.478122e-4 1.478122e-4
-3.1633702e0 -1.1226704e0 4.456763e-4 4.456763e-4
-2.9593002e0 -1.1226704e0 1.236372e-3 1.236372e-3
-2.7552303e0 -1.1226704e0 3.155827e-3 3.155827e-3
-2.5511603e0 -1.1226704e0 7.411497e-3 7.411497e-3
-2.3470903e0 -1.1226704e0 1.60147e-2 1.60147e-2
-2.1430203e0 -1.1226704e0 3.183931e-2 3.183931e-2
-1.9389503e0 -1.1226704e0 5.824269e-2 5.824269e-2
-1.7348804e0 -1.1226704e0 9.802617e-2 9.802617e-2
-1.5308104e0 -1.1226704e0 1.5182e-1 1.5182e-1
-1.3267404e0 -1.1226704e0 2.1625e-1 2.1625e-1
-1.1226704e0 -1.1226704e0 2.8355e-1 2.8355e-1
-9.186005e-1 -1.1226704e0 3.4207e-1 3.4207e-1
-7.145305e-1 -1.1226704e0 3.7958e-1 3.7958e-1
-5.104605e-1 -1.1226704e0 3.8759e-1 3.8759e-1
-3.063905e-1 -1.1226704e0 3.6418e-1 3.6418e-1
-1.023206e-1 -1.1226704e0 3.1477e-1 3.1477e-1
1.017494e-1 -1.1226704e0 2.5035e-1 2.5035e-1
3.058194e-1 -1.1226704e0 1.8314e-1 1.8314e-1
5.098894e-1 -1.1226704e0 1.2332e-1 1.2332e-1
7.139594e-1 -1.1226704e0 7.640543e-2 7.640543e-2
9.180293e-1 -1.1226704e0 4.355034e-2 4.355034e-2
1.1220993e0 -1.1226704e0 2.283951e-2 2.283951e-2
1.3261693e0 -1.1226704e0 1.102043e-2 1.102043e-2
1.5302393e0 -1.1226704e0 4.892734e-3 4.892734e-3
1.7343092e0 -1.1226704e0 1.998601e-3 1.998601e-3
1.9383792e0 -1.1226704e0 7.511562e-4 7.511562e-4
2.1424492e0 -1.1226704e0 2.597536e-4 2.597536e-4
2.3465192e0 -1.1226704e0 8.264578e-5 8.264578e-5
2.5505891e0 -1.1226704e0 2.419398e-5 2.419398e-5
2.7546591e0 -1.1226704e0 6.516713e-6 6.516713e-6
2.9587291e0 -1.1226704e0 1.61495e-6 1.61495e-6
3.162799e0 -1.1226704e0 3.682443e-7 3.682443e-7
3.366869e0 -1.1226704e0 7.725833e-8 7.725833e-8
3.570939e0 -1.1226704e0 1.491275e-8 1.491275e-8
3.775009e0 -1.1226704e0 2.648639e-9 2.648639e-9
3.979079e0 -1.1226704e0 4.328152e-10 4.328152e-10
4.183149e0 -1.1226704e0 6.507451e-11 6.507451e-11
4.387219e0 -1.1226704e0 9.002242e-12 9.002242e-12
4.5912889e0 -1.1226704e0 1.145825e-12 1.145825e-12
4.7953589e0 -1.1226704e0 1.341867e-13 1.341867e-13
4.9994289e0 -1.1226704e0 1.445888e-14 1.445888e-14

-5.0e0 -9.186005e-1 5.900143e-10 5.900143e-10
-4.79593e0 -9.186005e-1 3.610997e-9 3.610997e-9
-4.59186e0 -9.186005e-1 2.033388e-8 2.033388e-8
-4.38779e0 -9.186005e-1 1.053517e-7 1.053517e-7
-4.1837201e0 -9.186005e-1 5.022266e-7 5.022266e-7
-3.9796501e0 -9.186005e-1 2.202768e-6 2.202768e-6
-3.7755801e0 -9.186005e-1 8.889644e-6 8.889644e-6
-3.5715102e0 -9.186005e-1 3.300768e-5 3.300768e-5
-3.3674402e0 -9.186005e-1 1.12766e-4 1.12766e-4
-3.1633702e0 -9.186005e-1 3.5446e-4 3.5446e-4
-2.9593002e0 -9.186005e-1 1.025148e-3 1.025148e-3
-2.7552303e0 -9.186005e-1 2.727954e-3 2.727954e-3
-2.5511603e0 -9.186005e-1 6.679095e-3 6.679095e-3
-2.3470903e0 -9.186005e-1 1.504561e-2 1.504561e-2
-2.1430203e0 -9.186005e-1 3.118471e-2 3.118471e-2
-1.9389503e0 -9.186005e-1 5.947118e-2 5.947118e-2
-1.7348804e0 -9.186005e-1 1.0432e-1 1.0432e-1
-1.5308104e0 -9.186005e-1 1.6843e-1 1.6843e-1
-1.3267404e0 -9.186005e-1 2.5026e-1 2.5026e-1
-1.1226704e0 -9.186005e-1 3.4207e-1 3.4207e-1
-9.186005e-1 -9.186005e-1 4.301e-1 4.301e-1
-7.145305e-1 -9.186005e-1 4.9762e-1 4.9762e-1
-5.104605e-1 -9.186005e-1 5.2982e-1 5.2982e-1
-3.063905e-1 -9.186005e-1 5.1892e-1 5.1892e-1
-1.023206e-1 -9.186005e-1 4.676e-1 4.676e-1
1.017494e-1 -9.186005e-1 3.8768e-1 3.8768e-1
3.058194e-1 -9.186005e-1 2.9576e-1 2.9576e-1
5.098894e-1 -9.186005e-1 2.0755e-1 2.0755e-1
7.139594e-1 -9.186005e-1 1.3402e-1 1.3402e-1
9.180293e-1 -9.186005e-1 7.966469e-2 7.966469e-2
1.1220993e0 -9.186005e-1 4.355511e-2 4.355511e-2
1.3261693e0 -9.186005e-1 2.191003e-2 2.191003e-2
1.5302393e0 -9.186005e-1 1.01408e-2 1.01408e-2
1.7343092e0 -9.186005e-1 4.318579e-3 4.318579e-3
1.9383792e0 -9.186005e-1 1.692117e-3 1.692117e-3
2.1424492e0 -9.186005e-1 6.100244e-4 6.100244e-4
2.3465192e0 -9.186005e-1 2.023454e-4 2.023454e-4
2.5505891e0 -9.186005e-1 6.175423e-5 6.175423e-5
2.7546591e0 -9.186005e-1 1.734055e-5 1.734055e-5
2.9587291e0 -9.186005e-1 4.480229e-6 4.480229e-6
3.162799e0 -9.186005e-1 1.065e-6 1.065e-6
3.366869e0 -9.186005e-1 2.3294e-7 2.3294e-7
3.570939e0 -9.186005e-1 4.687688e-8 4.687688e-8
3.775009e0 -9.186005e-1 8.679602e-9 8.679602e-9
3.979079e0 -9.186005e-1 1.478639e-9 1.478639e-9
4.183149e0 -9.186005e-1 2.317705e-10 2.317705e-10
4.387219e0 -9.186005e-1 3.342581e-11 3.342581e-11
4.5912889e0 -9.186005e-1 4.435518e-12 4.435518e-12
4.7953589e0 -9.186005e-1 5.415283e-13 5.415283e-13
4.9994289e0 -9.186005e-1 6.083148e-14 6.083148e-14

-5.0e0 -7.145305e-1 2.968007e-10 2.968007e-10
-4.79593e0 -7.145305e-1 1.893732e-9 1.893732e-9
-4.59186e0 -7.145305e-1 1.111708e-8 1.111708e-8
-4.38779e0 -7.145305e-1 6.004988e-8 6.004988e-8
-4.1837201e0 -7.145305e-1 2.984315e-7 2.984315e-7
-3.9796501e0 -7.145305e-1 1.364609e-6 1.364609e-6
-3.7755801e0 -7.145305e-1 5.741234e-6 5.741234e-6
-3.5715102e0 -7.145305e-1 2.222382e-5 2.222382e-5
-3.3674402e0 -7.145305e-1 7.915407e-5 7.915407e-5
-3.1633702e0 -7.145305e-1 2.593889e-4 2.593889e-4
-2.9593002e0 -7.145305e-1 7.82094e-4 7.82094e-4
-2.7552303e0 -7.145305e-1 2.169658e-3 2.169658e-3
-2.5511603e0 -7.145305e-1 5.537993e-3 5.537993e-3
-2.3470903e0 -7.145305e-1 1.300584e-2 1.300584e-2
-2.1430203e0 -7.145305e-1 2.810313e-2 2.810313e-2
-1.9389503e0 -7.145305e-1 5.587338e-2 5.587338e-2
-1.7348804e0 -7.145305e-1 1.0222e-1 1.0222e-1
-1.5308104e0 -7.145305e-1 1.7203e-1 1.7203e-1
-1.3267404e0 -7.145305e-1 2.6636e-1 2.6636e-1
-1.1226704e0 -7.145305e-1 3.7958e-1 3.7958e-1
-9.186005e-1 -7.145305e-1 4.9762e-1 4.9762e-1
-7.145305e-1 -7.145305e-1 6.0023e-1 6.0023e-1
-5.104605e-1 -7.145305e-1 6.6615e-1 6.6615e-1
-3.063905e-1 -7.145305e-1 6.8025e-1 6.8025e-1
-1.023206e-1 -7.145305e-1 6.3905e-1 6.3905e-1
1.017494e-1 -7.145305e-1 5.5243e-1 5.5243e-1
3.058194e-1 -7.145305e-1 4.3939e-1 4.3939e-1
5.098894e-1 -7.145305e-1 3.2147e-1 3.2147e-1
7.139594e-1 -7.145305e-1 2.1645e-1 2.1645e-1
9.180293e-1 -7.145305e-1 1.3402e-1 1.3402e-1
1.1220993e0 -7.145305e-1 7.642317e-2 7.642317e-2
1.3261693e0 -7.145305e-1 4.007968e-2 4.007968e-2
1.5302393e0 -7.145305e-1 1.93391e-2 1.93391e-2
1.7343092e0 -7.145305e-1 8.585971e-3 8.585971e-3
1.9383792e0 -7.145305e-1 3.507243e-3 3.507243e-3
2.1424492e0 -7.145305e-1 1.318141e-3 1.318141e-3
2.3465192e0 -7.145305e-1 4.558199e-4 4.558199e-4
2.5505891e0 -7.145305e-1 1.450298e-4 1.450298e-4
2.7546591e0 -7.145305e-1 4.24568e-5 4.24568e-5
2.9587291e0 -7.145305e-1 1.143533e-5 1.143533e-5
3.162799e0 -7.145305e-1 2.834026e-6 2.834026e-6
3.366869e0 -7.145305e-1 6.462122e-7 6.462122e-7
3.570939e0 -7.145305e-1 1.355705e-7 1.355705e-7
3.775009e0 -7.145305e-1 2.616974e-8 2.616974e-8
3.979079e0 -7.145305e-1 4.647905e-9 4.647905e-9
4.183149e0 -7.145305e-1 7.595152e-10 7.595152e-10
4.387219e0 -7.145305e-1 1.141946e-10 1.141946e-10
4.5912889e0 -7.145305e-1 1.579759e-11 1.579759e-11
4.7953589e0 -7.145305e-1 2.010735e-12 2.010735e-12
4.9994289e0 -7.145305e-1 2.354784e-13 2.354784e-13

-5.0e0 -5.104605e-1 1.373705e-10 1.373705e-10
-4.79593e0 -5.104605e-1 9.13778e-10 9.13778e-10
-4.59186e0 -5.104605e-1 5.592516e-9 5.592516e-9
-4.38779e0 -5.104605e-1 3.149167e-8 3.149167e-8
-4.1837201e0 -5.104605e-1 1.631648e-7 1.631648e-7
-3.9796501e0 -5.104605e-1 7.778162e-7 7.778162e-7
-3.7755801e0 -5.104605e-1 3.411594e-6 3.411594e-6
-3.5715102e0 -5.104605e-1 1.376755e-5 1.376755e-5
-3.3674402e0 -5.104605e-1 5.112064e-5 5.112064e-5
-3.1633702e0 -5.104605e-1 1.746457e-4 1.746457e-4
-2.9593002e0 -5.104605e-1 5.489777e-4 5.489777e-4
-2.7552303e0 -5.104605e-1 1.587679e-3 1.587679e-3
-2.5511603e0 -5.104605e-1 4.224924e-3 4.224924e-3
-2.3470903e0 -5.104605e-1 1.034398e-2 1.034398e-2
-2.1430203e0 -5.104605e-1 2.330191e-2 2.330191e-2
-1.9389503e0 -5.104605e-1 4.829808e-2 4.829808e-2
-1.7348804e0 -5.104605e-1 9.210522e-2 9.210522e-2
-1.5308104e0 -5.104605e-1 1.6164e-1 1.6164e-1
-1.3267404e0 -5.104605e-1 2.6096e-1 2.6096e-1
-1.1226704e0 -5.104605e-1 3.8759e-1 3.8759e-1
-9.186005e-1 -5.104605e-1 5.2982e-1 5.2982e-1
-7.145305e-1 -5.104605e-1 6.6615e-1 6.6615e-1
-5.104605e-1 -5.104605e-1 7.7078e-1 7.7078e-1
-3.063905e-1 -5.104605e-1 8.205e-1 8.205e-1
-1.023206e-1 -5.104605e-1 8.0359e-1 8.0359e-1
1.017494e-1 -5.104605e-1 7.2417e-1 7.2417e-1
3.058194e-1 -5.104605e-1 6.0043e-1 6.0043e-1
5.098894e-1 -5.104605e-1 4.581e-1 4.581e-1
7.139594e-1 -5.104605e-1 3.2156e-1 3.2156e-1
9.180293e-1 -5.104605e-1 2.0764e-1 2.0764e-1
1.1220993e0 -5.104605e-1 1.2332e-1 1.2332e-1
1.3261693e0 -5.104605e-1 6.745653e-2 6.745653e-2
1.5302393e0 -5.104605e-1 3.393314e-2 3.393314e-2
1.7343092e0 -5.104605e-1 1.570544e-2 1.570544e-2
1.9383792e0 -5.104605e-1 6.68836e-3 6.68836e-3
2.1424492e0 -5.104605e-1 2.620647e-3 2.620647e-3
2.3465192e0 -5.104605e-1 9.4478e-4 9.4478e-4
2.5505891e0 -5.104605e-1 3.133812e-4 3.133812e-4
2.7546591e0 -5.104605e-1 9.564337e-5 9.564337e-5
2.9587291e0 -5.104605e-1 2.685622e-5 2.685622e-5
3.162799e0 -5.104605e-1 6.938689e-6 6.938689e-6
3.366869e0 -5.104605e-1 1.649438e-6 1.649438e-6
3.570939e0 -5.104605e-1 3.607655e-7 3.607655e-7
3.775009e0 -5.104605e-1 7.26003e-8 7.26003e-8
3.979079e0 -5.104605e-1 1.344212e-8 1.344212e-8
4.183149e0 -5.104605e-1 2.29e-9 2.29e-9
4.387219e0 -5.104605e-1 3.589516e-10 3.589516e-10
4.5912889e0 -5.104605e-1 5.176889e-11 5.176889e-11
4.7953589e0 -5.104605e-1 6.869437e-12 6.869437e-12
4.9994289e0 -5.104605e-1 8.386908e-13 8.386908e-13

-5.0e0 -3.063905e-1 5.850105e-11 5.850105e-11
-4.79593e0 -3.063905e-1 4.056816e-10 4.056816e-10
-4.59186e0 -3.063905e-1 2.588464e-9 2.588464e-9
-4.38779e0 -3.063905e-1 1.51956e-8 1.51956e-8
-4.1837201e0 -3.063905e-1 8.207881e-8 8.207881e-8
-3.9796501e0 -3.063905e-1 4.07915e-7 4.07915e-7
-3.7755801e0 -3.063905e-1 1.865224e-6 1.865224e-6
-3.5715102e0 -3.063905e-1 7.84737e-6 7.84737e-6
-3.3674402e0 -3.063905e-1 3.037688e-5 3.037688e-5
-3.1633702e0 -3.063905e-1 1.081915e-4 1.081915e-4
-2.9593002e0 -3.063905e-1 3.545473e-4 3.545473e-4
-2.7552303e0 -3.063905e-1 1.068999e-3 1.068999e-3
-2.5511603e0 -3.063905e-1 2.965613e-3 2.965613e-3
-2.3470903e0 -3.063905e-1 7.569678e-3 7.569678e-3
-2.1430203e0 -3.063905e-1 1.777689e-2 1.777689e-2
-1.9389503e0 -3.063905e-1 3.841318e-2 3.841318e-2
-1.7348804e0 -3.063905e-1 7.637042e-2 7.637042e-2
-1.5308104e0 -3.063905e-1 1.3972e-1 1.3972e-1
-1.3267404e0 -3.063905e-1 2.3515e-1 2.3515e-1
-1.1226704e0 -3.063905e-1 3.6418e-1 3.6418e-1
-9.186005e-1 -3.063905e-1 5.1892e-1 5.1892e-1
-7.145305e-1 -3.063905e-1 6.8025e-1 6.8025e-1
-5.104605e-1 -3.063905e-1 8.205e-1 8.205e-1
-3.063905e-1 -3.063905e-1 9.1061e-1 9.1061e-1
-1.023206e-1 -3.063905e-1 9.2982e-1 9.2982e-1
1.017494e-1 -3.063905e-1 8.735e-1 8.735e-1
3.058194e-1 -3.063905e-1 7.5508e-1 7.5508e-1
5.098894e-1 -3.063905e-1 6.0054e-1 6.0054e-1
7.139594e-1 -3.063905e-1 4.395e-1 4.395e-1
9.180293e-1 -3.063905e-1 2.9587e-1 2.9587e-1
1.1220993e0 -3.063905e-1 1.8324e-1 1.8324e-1
1.3261693e0 -3.063905e-1 1.0442e-1 1.0442e-1
1.5302393e0 -3.063905e-1 5.478261e-2 5.478261e-2
1.7343092e0 -3.063905e-1 2.643341e-2 2.643341e-2
1.9383792e0 -3.063905e-1 1.173561e-2 1.173561e-2
2.1424492e0 -3.063905e-1 4.793817e-3 4.793817e-3
2.3465192e0 -3.063905e-1 1.801675e-3 1.801675e-3
2.5505891e0 -3.063905e-1 6.23043e-4 6.23043e-4
2.7546591e0 -3.063905e-1 1.982347e-4 1.982347e-4
2.9587291e0 -3.063905e-1 5.803151e-5 5.803151e-5
3.162799e0 -3.063905e-1 1.563074e-5 1.563074e-5
3.366869e0 -3.063905e-1 3.873672e-6 3.873672e-6
3.570939e0 -3.063905e-1 8.832848e-7 8.832848e-7
3.775009e0 -3.063905e-1 1.853062e-7 1.853062e-7
3.979079e0 -3.063905e-1 3.577055e-8 3.577055e-8
4.183149e0 -3.063905e-1 6.352962e-9 6.352962e-9
4.387219e0 -3.063905e-1 1.03812e-9 1.03812e-9
4.5912889e0 -3.063905e-1 1.560898e-10 1.560898e-10
4.7953589e0 -3.063905e-1 2.159279e-11 2.159279e-11
4.9994289e0 -3.063905e-1 2.748346e-12 2.748346e-12

-5.0e0 -1.023206e-1 2.292175e-11 2.292175e-11
-4.79593e0 -1.023206e-1 1.657138e-10 1.657138e-10
-4.59186e0 -1.023206e-1 1.102289e-9 1.102289e-9
-4.38779e0 -1.023206e-1 6.746405e-9 6.746405e-9
-4.1837201e0 -1.023206e-1 3.798935e-8 3.798935e-8
-3.9796501e0 -1.023206e-1 1.968268e-7 1.968268e-7
-3.7755801e0 -1.023206e-1 9.383044e-7 9.383044e-7
-3.5715102e0 -1.023206e-1 4.115414e-6 4.115414e-6
-3.3674402e0 -1.023206e-1 1.660808e-5 1.660808e-5
-3.1633702e0 -1.023206e-1 6.16678e-5 6.16678e-5
-2.9593002e0 -1.023206e-1 2.106792e-4 2.106792e-4
-2.7552303e0 -1.023206e-1 6.622382e-4 6.622382e-4
-2.5511603e0 -1.023206e-1 1.915288e-3 1.915288e-3
-2.3470903e0 -1.023206e-1 5.096652e-3 5.096652e-3
-2.1430203e0 -1.023206e-1 1.247816e-2 1.247816e-2
-1.9389503e0 -1.023206e-1 2.811006e-2 2.811006e-2
-1.7348804e0 -1.023206e-1 5.8263e-2 5.8263e-2
-1.5308104e0 -1.023206e-1 1.1111e-1 1.1111e-1
-1.3267404e0 -1.023206e-1 1.9493e-1 1.9493e-1
-1.1226704e0 -1.023206e-1 3.1477e-1 3.1477e-1
-9.186005e-1 -1.023206e-1 4.676e-1 4.676e-1
-7.145305e-1 -1.023206e-1 6.3905e-1 6.3905e-1
-5.104605e-1 -1.023206e-1 8.0359e-1 8.0359e-1
-3.063905e-1 -1.023206e-1 9.2982e-1 9.2982e-1
-1.023206e-1 -1.023206e-1 9.8973e-1 9.8973e-1
1.017494e-1 -1.023206e-1 9.6942e-1 9.6942e-1
3.058194e-1 -1.023206e-1 8.7361e-1 8.7361e-1
5.098894e-1 -1.023206e-1 7.2437e-1 7.2437e-1
7.139594e-1 -1.023206e-1 5.5263e-1 5.5263e-1
9.180293e-1 -1.023206e-1 3.879e-1 3.879e-1
1.1220993e0 -1.023206e-1 2.5046e-1 2.5046e-1
1.3261693e0 -1.023206e-1 1.4883e-1 1.4883e-1
1.5302393e0 -1.023206e-1 8.137334e-2 8.137334e-2
1.7343092e0 -1.023206e-1 4.093422e-2 4.093422e-2
1.9383792e0 -1.023206e-1 1.894604e-2 1.894604e-2
2.1424492e0 -1.023206e-1 8.068298e-3 8.068298e-3
2.3465192e0 -1.023206e-1 3.161365e-3 3.161365e-3
2.5505891e0 -1.023206e-1 1.139691e-3 1.139691e-3
2.7546591e0 -1.023206e-1 3.78037e-4 3.78037e-4
2.9587291e0 -1.023206e-1 1.153723e-4 1.153723e-4
3.162799e0 -1.023206e-1 3.23973e-5 3.23973e-5
3.366869e0 -1.023206e-1 8.370445e-6 8.370445e-6
3.570939e0 -1.023206e-1 1.989742e-6 1.989742e-6
3.775009e0 -1.023206e-1 4.351985e-7 4.351985e-7
3.979079e0 -1.023206e-1 8.757994e-8 8.757994e-8
4.183149e0 -1.023206e-1 1.621538e-8 1.621538e-8
4.387219e0 -1.023206e-1 2.762529e-9 2.762529e-9
4.5912889e0 -1.023206e-1 4.330205e-10 4.330205e-10
4.7953589e0 -1.023206e-1 6.244974e-11 6.244974e-11
4.9994289e0 -1.023206e-1 8.286687e-12 8.286687e-12

-5.0e0 1.017494e-1 8.263557e-12 8.263557e-12
-4.79593e0 1.017494e-1 6.228244e-11 6.228244e-11
-4.59186e0 1.017494e-1 4.319128e-10 4.319128e-10
-4.38779e0 1.017494e-1 2.755772e-9 2.755772e-9
-4.1837201e0 1.017494e-1 1.61781e-8 1.61781e-8
-3.9796501e0 1.017494e-1 8.73848e-8 8.73848e-8
-3.7755801e0 1.017494e-1 4.342818e-7 4.342818e-7
-3.5715102e0 1.017494e-1 1.985785e-6 1.985785e-6
-3.3674402e0 1.017494e-1 8.354738e-6 8.354738e-6
-3.1633702e0 1.017494e-1 3.234105e-5 3.234105e-5
-2.9593002e0 1.017494e-1 1.151846e-4 1.151846e-4
-2.7552303e0 1.017494e-1 3.774669e-4 3.774669e-4
-2.5511603e0 1.017494e-1 1.1381e-3 1.1381e-3
-2.3470903e0 1.017494e-1 3.157306e-3 3.157306e-3
-2.1430203e0 1.017494e-1 8.058986e-3 8.058986e-3
-1.9389503e0 1.017494e-1 1.892635e-2 1.892635e-2
-1.7348804e0 1.017494e-1 4.08962e-2 4.08962e-2
-1.5308104e0 1.017494e-1 8.130783e-2 8.130783e-2
-1.3267404e0 1.017494e-1 1.4873e-1 1.4873e-1
-1.1226704e0 1.017494e-1 2.5035e-1 2.5035e-1
-9.186005e-1 1.017494e-1 3.8768e-1 3.8768e-1
-7.145305e-1 1.017494e-1 5.5243e-1 5.5243e-1
-5.104605e-1 1.017494e-1 7.2417e-1 7.2417e-1
-3.063905e-1 1.017494e-1 8.735e-1 8.735e-1
-1.023206e-1 1.017494e-1 9.6942e-1 9.6942e-1
1.017494e-1 1.017494e-1 9.8993e-1 9.8993e-1
3.058194e-1 1.017494e-1 9.3002e-1 9.3002e-1
5.098894e-1 1.017494e-1 8.039e-1 8.039e-1
7.139594e-1 1.017494e-1 6.3934e-1 6.3934e-1
9.180293e-1 1.017494e-1 4.6791e-1 4.6791e-1
1.1220993e0 1.017494e-1 3.1497e-1 3.1497e-1
1.3261693e0 1.017494e-1 1.9514e-1 1.9514e-1
1.5302393e0 1.017494e-1 1.1122e-1 1.1122e-1
1.7343092e0 1.017494e-1 5.832324e-2 5.832324e-2
1.9383792e0 1.017494e-1 2.814272e-2 2.814272e-2
2.1424492e0 1.017494e-1 1.24942e-2 1.24942e-2
2.3465192e0 1.017494e-1 5.103711e-3 5.103711e-3
2.5505891e0 1.017494e-1 1.918178e-3 1.918178e-3
2.7546591e0 1.017494e-1 6.633301e-4 6.633301e-4
2.9587291e0 1.017494e-1 2.110477e-4 2.110477e-4
3.162799e0 1.017494e-1 6.178383e-5 6.178383e-5
3.366869e0 1.017494e-1 1.664143e-5 1.664143e-5
3.570939e0 1.017494e-1 4.124086e-6 4.124086e-6
3.775009e0 1.017494e-1 9.403809e-7 9.403809e-7
3.979079e0 1.017494e-1 1.972865e-7 1.972865e-7
4.183149e0 1.017494e-1 3.80821e-8 3.80821e-8
4.387219e0 1.017494e-1 6.763748e-9 6.763748e-9
4.5912889e0 1.017494e-1 1.10526e-9 1.10526e-9
4.7953589e0 1.017494e-1 1.661755e-10 1.661755e-10
4.9994289e0 1.017494e-1 2.298863e-11 2.298863e-11

-5.0e0 3.058194e-1 2.741048e-12 2.741048e-12
-4.79593e0 3.058194e-1 2.15376e-11 2.15376e-11
-4.59186e0 3.058194e-1 1.557063e-10 1.557063e-10
-4.38779e0 3.058194e-1 1.035722e-9 1.035722e-9
-4.1837201e0 3.058194e-1 6.339e-9 6.339e-9
-3.9796501e0 3.058194e-1 3.569514e-8 3.569514e-8
-3.7755801e0 3.058194e-1 1.849416e-7 1.849416e-7
-3.5715102e0 3.058194e-1 8.816296e-7 8.816296e-7
-3.3674402e0 3.058194e-1 3.866896e-6 3.866896e-6
-3.1633702e0 3.058194e-1 1.560522e-5 1.560522e-5
-2.9593002e0 3.058194e-1 5.794391e-5 5.794391e-5
-2.7552303e0 3.058194e-1 1.979564e-4 1.979564e-4
-2.5511603e0 3.058194e-1 6.222473e-4 6.222473e-4
-2.3470903e0 3.058194e-1 1.799596e-3 1.799596e-3
-2.1430203e0 3.058194e-1 4.788773e-3 4.788773e-3
-1.9389503e0 3.058194e-1 1.172469e-2 1.172469e-2
-1.7348804e0 3.058194e-1 2.641197e-2 2.641197e-2
-1.5308104e0 3.058194e-1 5.474408e-2 5.474408e-2
-1.3267404e0 3.058194e-1 1.0442e-1 1.0442e-1
-1.1226704e0 3.058194e-1 1.8314e-1 1.8314e-1
-9.186005e-1 3.058194e-1 2.9576e-1 2.9576e-1
-7.145305e-1 3.058194e-1 4.3939e-1 4.3939e-1
-5.104605e-1 3.058194e-1 6.0043e-1 6.0043e-1
-3.063905e-1 3.058194e-1 7.5508e-1 7.5508e-1
-1.023206e-1 3.058194e-1 8.7361e-1 8.7361e-1
1.017494e-1 3.058194e-1 9.3002e-1 9.3002e-1
3.058194e-1 3.058194e-1 9.1092e-1 9.1092e-1
5.098894e-1 3.058194e-1 8.2089e-1 8.2089e-1
7.139594e-1 3.058194e-1 6.8066e-1 6.8066e-1
9.180293e-1 3.058194e-1 5.1921e-1 5.1921e-1
1.1220993e0 3.058194e-1 3.6449e-1 3.6449e-1
1.3261693e0 3.058194e-1 2.3535e-1 2.3535e-1
1.5302393e0 3.058194e-1 1.3983e-1 1.3983e-1
1.7343092e0 3.058194e-1 7.645921e-2 7.645921e-2
1.9383792e0 3.058194e-1 3.846242e-2 3.846242e-2
2.1424492e0 3.058194e-1 1.7802e-2 1.7802e-2
2.3465192e0 3.058194e-1 7.581094e-3 7.581094e-3
2.5505891e0 3.058194e-1 2.970415e-3 2.970415e-3
2.7546591e0 3.058194e-1 1.070845e-3 1.070845e-3
2.9587291e0 3.058194e-1 3.552101e-4 3.552101e-4
3.162799e0 3.058194e-1 1.084055e-4 1.084055e-4
3.366869e0 3.058194e-1 3.044098e-5 3.044098e-5
3.570939e0 3.058194e-1 7.864844e-6 7.864844e-6
3.775009e0 3.058194e-1 1.86957e-6 1.86957e-6
3.979079e0 3.058194e-1 4.089134e-7 4.089134e-7
4.183149e0 3.058194e-1 8.228853e-8 8.228853e-8
4.387219e0 3.058194e-1 1.523622e-8 1.523622e-8
4.5912889e0 3.058194e-1 2.595708e-9 2.595708e-9
4.7953589e0 3.058194e-1 4.068639e-10 4.068639e-10
4.9994289e0 3.058194e-1 5.867815e-11 5.867815e-11

-5.0e0 5.098894e-1 8.365463e-13 8.365463e-13
-4.79593e0 5.098894e-1 6.852603e-12 6.852603e-12
-4.59186e0 5.098894e-1 5.16489e-11 5.16489e-11
-4.38779e0 5.098894e-1 3.58167e-10 3.58167e-10
-4.1837201e0 5.098894e-1 2.285258e-9 2.285258e-9
-3.9796501e0 5.098894e-1 1.34155e-8 1.34155e-8
-3.7755801e0 5.098894e-1 7.246436e-8 7.246436e-8
-3.5715102e0 5.098894e-1 3.601323e-7 3.601323e-7
-3.3674402e0 5.098894e-1 1.646729e-6 1.646729e-6
-3.1633702e0 5.098894e-1 6.928183e-6 6.928183e-6
-2.9593002e0 5.098894e-1 2.681871e-5 2.681871e-5
-2.7552303e0 5.098894e-1 9.551933e-5 9.551933e-5
-2.5511603e0 5.098894e-1 3.130177e-4 3.130177e-4
-2.3470903e0 5.098894e-1 9.437901e-4 9.437901e-4
-2.1430203e0 5.098894e-1 2.61823e-3 2.61823e-3
-1.9389503e0 5.098894e-1 6.682939e-3 6.682939e-3
-1.7348804e0 5.098894e-1 1.56948e-2 1.56948e-2
-1.5308104e0 5.098894e-1 3.391368e-2 3.391368e-2
-1.3267404e0 5.098894e-1 6.742497e-2 6.742497e-2
-1.1226704e0 5.098894e-1 1.2332e-1 1.2332e-1
-9.186005e-1 5.098894e-1 2.0755e-1 2.0755e-1
-7.145305e-1 5.098894e-1 3.2147e-1 3.2147e-1
-5.104605e-1 5.098894e-1 4.581e-1 4.581e-1
-3.063905e-1 5.098894e-1 6.0054e-1 6.0054e-1
-1.023206e-1 5.098894e-1 7.2437e-1 7.2437e-1
1.017494e-1 5.098894e-1 8.039e-1 8.039e-1
3.058194e-1 5.098894e-1 8.2089e-1 8.2089e-1
5.098894e-1 5.098894e-1 7.7118e-1 7.7118e-1
7.139594e-1 5.098894e-1 6.6666e-1 6.6666e-1
9.180293e-1 5.098894e-1 5.3023e-1 5.3023e-1
1.1220993e0 5.098894e-1 3.8799e-1 3.8799e-1
1.3261693e0 5.098894e-1 2.6126e-1 2.6126e-1
1.5302393e0 5.098894e-1 1.6183e-1 1.6183e-1
1.7343092e0 5.098894e-1 9.22238e-2 9.22238e-2
1.9383792e0 5.098894e-1 4.836485e-2 4.836485e-2
2.1424492e0 5.098894e-1 2.333751e-2 2.333751e-2
2.3465192e0 5.098894e-1 1.036093e-2 1.036093e-2
2.5505891e0 5.098894e-1 4.23237e-3 4.23237e-3
2.7546591e0 5.098894e-1 1.590659e-3 1.590659e-3
2.9587291e0 5.098894e-1 5.500607e-4 5.500607e-4
3.162799e0 5.098894e-1 1.750137e-4 1.750137e-4
3.366869e0 5.098894e-1 5.12346e-5 5.12346e-5
3.570939e0 5.098894e-1 1.37997e-5 1.37997e-5
3.775009e0 5.098894e-1 3.419966e-6 3.419966e-6
3.979079e0 5.098894e-1 7.798157e-7 7.798157e-7
4.183149e0 5.098894e-1 1.635988e-7 1.635988e-7
4.387219e0 5.098894e-1 3.157986e-8 3.157986e-8
4.5912889e0 5.098894e-1 5.608876e-9 5.608876e-9
4.7953589e0 5.098894e-1 9.165546e-10 9.165546e-10
4.9994289e0 5.098894e-1 1.378021e-10 1.378021e-10

-5.0e0 7.139594e-1 2.349031e-13 2.349031e-13
-4.79593e0 7.139594e-1 2.006061e-12 2.006061e-12
-4.59186e0 7.139594e-1 1.576256e-11 1.576256e-11
-4.38779e0 7.139594e-1 1.139551e-10 1.139551e-10
-4.1837201e0 7.139594e-1 7.580176e-10 7.580176e-10
-3.9796501e0 7.139594e-1 4.639235e-9 4.639235e-9
-3.7755801e0 7.139594e-1 2.61239e-8 2.61239e-8
-3.5715102e0 7.139594e-1 1.35351e-7 1.35351e-7
-3.3674402e0 7.139594e-1 6.452286e-7 6.452286e-7
-3.1633702e0 7.139594e-1 2.830045e-6 2.830045e-6
-2.9593002e0 7.139594e-1 1.14207e-5 1.14207e-5
-2.7552303e0 7.139594e-1 4.240672e-5 4.240672e-5
-2.5511603e0 7.139594e-1 1.448749e-4 1.448749e-4
-2.3470903e0 7.139594e-1 4.554027e-4 4.554027e-4
-2.1430203e0 7.139594e-1 1.317055e-3 1.317055e-3
-1.9389503e0 7.139594e-1 3.504756e-3 3.504756e-3
-1.7348804e0 7.139594e-1 8.581013e-3 8.581013e-3
-1.5308104e0 7.139594e-1 1.932996e-2 1.932996e-2
-1.3267404e0 7.139594e-1 4.006511e-2 4.006511e-2
-1.1226704e0 7.139594e-1 7.640543e-2 7.640543e-2
-9.186005e-1 7.139594e-1 1.3402e-1 1.3402e-1
-7.145305e-1 7.139594e-1 2.1645e-1 2.1645e-1
-5.104605e-1 7.139594e-1 3.2156e-1 3.2156e-1
-3.063905e-1 7.139594e-1 4.395e-1 4.395e-1
-1.023206e-1 7.139594e-1 5.5263e-1 5.5263e-1
1.017494e-1 7.139594e-1 6.3934e-1 6.3934e-1
3.058194e-1 7.139594e-1 6.8066e-1 6.8066e-1
5.098894e-1 7.139594e-1 6.6666e-1 6.6666e-1
7.139594e-1 7.139594e-1 6.0074e-1 6.0074e-1
9.180293e-1 7.139594e-1 4.9811e-1 4.9811e-1
1.1220993e0 7.139594e-1 3.7999e-1 3.7999e-1
1.3261693e0 7.139594e-1 2.6675e-1 2.6675e-1
1.5302393e0 7.139594e-1 1.7223e-1 1.7223e-1
1.7343092e0 7.139594e-1 1.0231e-1 1.0231e-1
1.9383792e0 7.139594e-1 5.59574e-2 5.59574e-2
2.1424492e0 7.139594e-1 2.814891e-2 2.814891e-2
2.3465192e0 7.139594e-1 1.302852e-2 1.302852e-2
2.5505891e0 7.139594e-1 5.548323e-3 5.548323e-3
2.7546591e0 7.139594e-1 2.173972e-3 2.173972e-3
2.9587291e0 7.139594e-1 7.837302e-4 7.837302e-4
3.162799e0 7.139594e-1 2.599628e-4 2.599628e-4
3.366869e0 7.139594e-1 7.934015e-5 7.934015e-5
3.570939e0 7.139594e-1 2.22784e-5 2.22784e-5
3.775009e0 7.139594e-1 5.756033e-6 5.756033e-6
3.979079e0 7.139594e-1 1.36827e-6 1.36827e-6
4.183149e0 7.139594e-1 2.992659e-7 2.992659e-7
4.387219e0 7.139594e-1 6.022437e-8 6.022437e-8
4.5912889e0 7.139594e-1 1.1151e-8 1.1151e-8
4.7953589e0 7.139594e-1 1.89969e-9 1.89969e-9
4.9994289e0 7.139594e-1 2.977661e-10 2.977661e-10

-5.0e0 9.180293e-1 6.069055e-14 6.069055e-14
-4.79593e0 9.180293e-1 5.403358e-13 5.403358e-13
-4.59186e0 9.180293e-1 4.426193e-12 4.426193e-12
-4.38779e0 9.180293e-1 3.336024e-11 3.336024e-11
-4.1837201e0 9.180293e-1 2.31342e-10 2.31342e-10
-3.9796501e0 9.180293e-1 1.476051e-9 1.476051e-9
-3.7755801e0 9.180293e-1 8.665457e-9 8.665457e-9
-3.5715102e0 9.180293e-1 4.680551e-8 4.680551e-8
-3.3674402e0 9.180293e-1 2.326096e-7 2.326096e-7
-3.1633702e0 9.180293e-1 1.063646e-6 1.063646e-6
-2.9593002e0 9.180293e-1 4.475034e-6 4.475034e-6
-2.7552303e0 9.180293e-1 1.732242e-5 1.732242e-5
-2.5511603e0 9.180293e-1 6.169719e-5 6.169719e-5
-2.3470903e0 9.180293e-1 2.021803e-4 2.021803e-4
-2.1430203e0 9.180293e-1 6.096051e-4 6.096051e-4
-1.9389503e0 9.180293e-1 1.691135e-3 1.691135e-3
-1.7348804e0 9.180293e-1 4.316606e-3 4.316606e-3
-1.5308104e0 9.180293e-1 1.013736e-2 1.013736e-2
-1.3267404e0 9.180293e-1 2.190488e-2 2.190488e-2
-1.1226704e0 9.180293e-1 4.355034e-2 4.355034e-2
-9.186005e-1 9.180293e-1 7.966469e-2 7.966469e-2
-7.145305e-1 9.180293e-1 1.3402e-1 1.3402e-1
-5.104605e-1 9.180293e-1 2.0764e-1 2.0764e-1
-3.063905e-1 9.180293e-1 2.9587e-1 2.9587e-1
-1.023206e-1 9.180293e-1 3.879e-1 3.879e-1
1.017494e-1 9.180293e-1 4.6791e-1 4.6791e-1
3.058194e-1 9.180293e-1 5.1921e-1 5.1921e-1
5.098894e-1 9.180293e-1 5.3023e-1 5.3023e-1
7.139594e-1 9.180293e-1 4.9811e-1 4.9811e-1
9.180293e-1 9.180293e-1 4.306e-1 4.306e-1
1.1220993e0 9.180293e-1 3.4247e-1 3.4247e-1
1.3261693e0 9.180293e-1 2.5055e-1 2.5055e-1
1.5302393e0 9.180293e-1 1.6873e-1 1.6873e-1
1.7343092e0 9.180293e-1 1.0452e-1 1.0452e-1
1.9383792e0 9.180293e-1 5.956834e-2 5.956834e-2
2.1424492e0 9.180293e-1 3.12397e-2 3.12397e-2
2.3465192e0 9.180293e-1 1.50737e-2 1.50737e-2
2.5505891e0 9.180293e-1 6.69234e-3 6.69234e-3
2.7546591e0 9.180293e-1 2.733676e-3 2.733676e-3
2.9587291e0 9.180293e-1 1.027412e-3 1.027412e-3
3.162799e0 9.180293e-1 3.552928e-4 3.552928e-4
3.366869e0 9.180293e-1 1.130428e-4 1.130428e-4
3.570939e0 9.180293e-1 3.309276e-5 3.309276e-5
3.775009e0 9.180293e-1 8.913582e-6 8.913582e-6
3.979079e0 9.180293e-1 2.208969e-6 2.208969e-6
4.183149e0 9.180293e-1 5.036845e-7 5.036845e-7
4.387219e0 9.180293e-1 1.056696e-7 1.056696e-7
4.5912889e0 9.180293e-1 2.039827e-8 2.039827e-8
4.7953589e0 9.180293e-1 3.622815e-9 3.622815e-9
4.9994289e0 9.180293e-1 5.920045e-10 5.920045e-10

-5.0e0 1.1220993e0 1.442702e-14 1.442702e-14
-4.79593e0 1.1220993e0 1.339058e-13 1.339058e-13
-4.59186e0 1.1220993e0 1.143562e-12 1.143562e-12
-4.38779e0 1.1220993e0 8.985484e-12 8.985484e-12
-4.1837201e0 1.1220993e0 6.49612e-11 6.49612e-11
-3.9796501e0 1.1220993e0 4.321089e-10 4.321089e-10
-3.7755801e0 1.1220993e0 2.6446e-9 2.6446e-9
-3.5715102e0 1.1220993e0 1.489206e-8 1.489206e-8
-3.3674402e0 1.1220993e0 7.715791e-8 7.715791e-8
-3.1633702e0 1.1220993e0 3.678163e-7 3.678163e-7
-2.9593002e0 1.1220993e0 1.613284e-6 1.613284e-6
-2.7552303e0 1.1220993e0 6.51056e-6 6.51056e-6
-2.5511603e0 1.1220993e0 2.417424e-5 2.417424e-5
-2.3470903e0 1.1220993e0 8.258821e-5 8.258821e-5
-2.1430203e0 1.1220993e0 2.595981e-4 2.595981e-4
-1.9389503e0 1.1220993e0 7.508131e-4 7.508131e-4
-1.7348804e0 1.1220993e0 1.99788e-3 1.99788e-3
-1.5308104e0 1.1220993e0 4.8916e-3 4.8916e-3
-1.3267404e0 1.1220993e0 1.101903e-2 1.101903e-2
-1.1226704e0 1.1220993e0 2.283951e-2 2.283951e-2
-9.186005e-1 1.1220993e0 4.355511e-2 4.355511e-2
-7.145305e-1 1.1220993e0 7.642317e-2 7.642317e-2
-5.104605e-1 1.1220993e0 1.2332e-1 1.2332e-1
-3.063905e-1 1.1220993e0 1.8324e-1 1.8324e-1
-1.023206e-1 1.1220993e0 2.5046e-1 2.5046e-1
1.017494e-1 1.1220993e0 3.1497e-1 3.1497e-1
3.058194e-1 1.1220993e0 3.6449e-1 3.6449e-1
5.098894e-1 1.1220993e0 3.8799e-1 3.8799e-1
7.139594e-1 1.1220993e0 3.7999e-1 3.7999e-1
9.180293e-1 1.1220993e0 3.4247e-1 3.4247e-1
1.1220993e0 1.1220993e0 2.8397e-1 2.8397e-1
1.3261693e0 1.1220993e0 2.1664e-1 2.1664e-1
1.5302393e0 1.1220993e0 1.5202e-1 1.5202e-1
1.7343092e0 1.1220993e0 9.818686e-2 9.818686e-2
1.9383792e0 1.1220993e0 5.834424e-2 5.834424e-2
2.1424492e0 1.1220993e0 3.189877e-2 3.189877e-2
2.3465192e0 1.1220993e0 1.60464e-2 1.60464e-2
2.5505891e0 1.1220993e0 7.426985e-3 7.426985e-3
2.7546591e0 1.1220993e0 3.16282e-3 3.16282e-3
2.9587291e0 1.1220993e0 1.23926e-3 1.23926e-3
3.162799e0 1.1220993e0 4.46768e-4 4.46768e-4
3.366869e0 1.1220993e0 1.48194e-4 1.48194e-4
3.570939e0 1.1220993e0 4.52281e-5 4.52281e-5
3.775009e0 1.1220993e0 1.269986e-5 1.269986e-5
3.979079e0 1.1220993e0 3.281178e-6 3.281178e-6
4.183149e0 1.1220993e0 7.799834e-7 7.799834e-7
4.387219e0 1.1220993e0 1.705956e-7 1.705956e-7
4.5912889e0 1.1220993e0 3.433134e-8 3.433134e-8
4.7953589e0 1.1220993e0 6.356699e-9 6.356699e-9
4.9994289e0 1.1220993e0 1.082913e-9 1.082913e-9

-5.0e0 1.3261693e0 3.155432e-15 3.155432e-15
-4.79593e0 1.3261693e0 3.053328e-14 3.053328e-14
-4.59186e0 1.3261693e0 2.718463e-13 2.718463e-13
-4.38779e0 1.3261693e0 2.226831e-12 2.226831e-12
-4.1837201e0 1.3261693e0 1.678366e-11 1.678366e-11
-3.9796501e0 1.3261693e0 1.163876e-10 1.163876e-10
-3.7755801e0 1.3261693e0 7.42622e-10 7.42622e-10
-3.5715102e0 1.3261693e0 4.359563e-9 4.359563e-9
-3.3674402e0 1.3261693e0 2.354784e-8 2.354784e-8
-3.1633702e0 1.3261693e0 1.170268e-7 1.170268e-7
-2.9593002e0 1.3261693e0 5.35125e-7 5.35125e-7
-2.7552303e0 1.3261693e0 2.251361e-6 2.251361e-6
-2.5511603e0 1.3261693e0 8.715175e-6 8.715175e-6
-2.3470903e0 1.3261693e0 3.104008e-5 3.104008e-5
-2.1430203e0 1.3261693e0 1.017169e-4 1.017169e-4
-1.9389503e0 1.3261693e0 3.066902e-4 3.066902e-4
-1.7348804e0 1.3261693e0 8.50823e-4 8.50823e-4
-1.5308104e0 1.3261693e0 2.171678e-3 2.171678e-3
-1.3267404e0 1.3261693e0 5.1002e-3 5.1002e-3
-1.1226704e0 1.3261693e0 1.102043e-2 1.102043e-2
-9.186005e-1 1.3261693e0 2.191003e-2 2.191003e-2
-7.145305e-1 1.3261693e0 4.007968e-2 4.007968e-2
-5.104605e-1 1.3261693e0 6.745653e-2 6.745653e-2
-3.063905e-1 1.3261693e0 1.0442e-1 1.0442e-1
-1.023206e-1 1.3261693e0 1.4883e-1 1.4883e-1
1.017494e-1 1.3261693e0 1.9514e-1 1.9514e-1
3.058194e-1 1.3261693e0 2.3535e-1 2.3535e-1
5.098894e-1 1.3261693e0 2.6126e-1 2.6126e-1
7.139594e-1 1.3261693e0 2.6675e-1 2.6675e-1
9.180293e-1 1.3261693e0 2.5055e-1 2.5055e-1
1.1220993e0 1.3261693e0 2.1664e-1 2.1664e-1
1.3261693e0 1.3261693e0 1.7223e-1 1.7223e-1
1.5302393e0 1.3261693e0 1.2602e-1 1.2602e-1
1.7343092e0 1.3261693e0 8.487332e-2 8.487332e-2
1.9383792e0 1.3261693e0 5.25784e-2 5.25784e-2
2.1424492e0 1.3261693e0 2.996869e-2 2.996869e-2
2.3465192e0 1.3261693e0 1.571645e-2 1.571645e-2
2.5505891e0 1.3261693e0 7.583781e-3 7.583781e-3
2.7546591e0 1.3261693e0 3.36692e-3 3.36692e-3
2.9587291e0 1.3261693e0 1.375316e-3 1.375316e-3
3.162799e0 1.3261693e0 5.169038e-4 5.169038e-4
3.366869e0 1.3261693e0 1.787488e-4 1.787488e-4
3.570939e0 1.3261693e0 5.687248e-5 5.687248e-5
3.775009e0 1.3261693e0 1.664893e-5 1.664893e-5
3.979079e0 1.3261693e0 4.484395e-6 4.484395e-6
4.183149e0 1.3261693e0 1.11131e-6 1.11131e-6
4.387219e0 1.3261693e0 2.534045e-7 2.534045e-7
4.5912889e0 1.3261693e0 5.316403e-8 5.316403e-8
4.7953589e0 1.3261693e0 1.026228e-8 1.026228e-8
4.9994289e0 1.3261693e0 1.822627e-9 1.822627e-9

-5.0e0 1.5302393e0 6.350018e-16 6.350018e-16
-4.79593e0 1.5302393e0 6.405772e-15 6.405772e-15
-4.59186e0 1.5302393e0 5.945744e-14 5.945744e-14
-4.38779e0 1.5302393e0 5.077611e-13 5.077611e-13
-4.1837201e0 1.5302393e0 3.9897e-12 3.9897e-12
-3.9796501e0 1.5302393e0 2.884348e-11 2.884348e-11
-3.7755801e0 1.5302393e0 1.918626e-10 1.918626e-10
-3.5715102e0 1.5302393e0 1.174236e-9 1.174236e-9
-3.3674402e0 1.5302393e0 6.61228e-9 6.61228e-9
-3.1633702e0 1.5302393e0 3.425917e-8 3.425917e-8
-2.9593002e0 1.5302393e0 1.633142e-7 1.633142e-7
-2.7552303e0 1.5302393e0 7.163177e-7 7.163177e-7
-2.5511603e0 1.5302393e0 2.89079e-6 2.89079e-6
-2.3470903e0 1.5302393e0 1.073358e-5 1.073358e-5
-2.1430203e0 1.5302393e0 3.667047e-5 3.667047e-5
-1.9389503e0 1.5302393e0 1.152657e-4 1.152657e-4
-1.7348804e0 1.5302393e0 3.333704e-4 3.333704e-4
-1.5308104e0 1.5302393e0 8.870972e-4 8.870972e-4
-1.3267404e0 1.5302393e0 2.171901e-3 2.171901e-3
-1.1226704e0 1.5302393e0 4.892734e-3 4.892734e-3
-9.186005e-1 1.5302393e0 1.01408e-2 1.01408e-2
-7.145305e-1 1.5302393e0 1.93391e-2 1.93391e-2
-5.104605e-1 1.5302393e0 3.393314e-2 3.393314e-2
-3.063905e-1 1.5302393e0 5.478261e-2 5.478261e-2
-1.023206e-1 1.5302393e0 8.137334e-2 8.137334e-2
1.017494e-1 1.5302393e0 1.1122e-1 1.1122e-1
3.058194e-1 1.5302393e0 1.3983e-1 1.3983e-1
5.098894e-1 1.5302393e0 1.6183e-1 1.6183e-1
7.139594e-1 1.5302393e0 1.7223e-1 1.7223e-1
9.180293e-1 1.5302393e0 1.6873e-1 1.6873e-1
1.1220993e0 1.5302393e0 1.5202e-1 1.5202e-1
1.3261693e0 1.5302393e0 1.2602e-1 1.2602e-1
1.5302393e0 1.5302393e0 9.616817e-2 9.616817e-2
1.7343092e0 1.5302393e0 6.750311e-2 6.750311e-2
1.9383792e0 1.5302393e0 4.359563e-2 4.359563e-2
2.1424492e0 1.5302393e0 2.590587e-2 2.590587e-2
2.3465192e0 1.5302393e0 1.416333e-2 1.416333e-2
2.5505891e0 1.5302393e0 7.12497e-3 7.12497e-3
2.7546591e0 1.5302393e0 3.297682e-3 3.297682e-3
2.9587291e0 1.5302393e0 1.404333e-3 1.404333e-3
3.162799e0 1.5302393e0 5.502608e-4 5.502608e-4
3.366869e0 1.5302393e0 1.983728e-4 1.983728e-4
3.570939e0 1.5302393e0 6.580067e-5 6.580067e-5
3.775009e0 1.5302393e0 2.008202e-5 2.008202e-5
3.979079e0 1.5302393e0 5.639043e-6 5.639043e-6
4.183149e0 1.5302393e0 1.45687e-6 1.45687e-6
4.387219e0 1.5302393e0 3.463235e-7 3.463235e-7
4.5912889e0 1.5302393e0 7.575009e-8 7.575009e-8
4.7953589e0 1.5302393e0 1.52435e-8 1.52435e-8
4.9994289e0 1.5302393e0 2.822437e-9 2.822437e-9

-5.0e0 1.7343092e0 1.175739e-16 1.175739e-16
-4.79593e0 1.7343092e0 1.236493e-15 1.236493e-15
-4.59186e0 1.7343092e0 1.196498e-14 1.196498e-14
-4.38779e0 1.7343092e0 1.065234e-13 1.065234e-13
-4.1837201e0 1.7343092e0 8.726344e-13 8.726344e-13
-3.9796501e0 1.7343092e0 6.576932e-12 6.576932e-12
-3.7755801e0 1.7343092e0 4.560922e-11 4.560922e-11
-3.5715102e0 1.7343092e0 2.91003e-10 2.91003e-10
-3.3674402e0 1.7343092e0 1.708353e-9 1.708353e-9
-3.1633702e0 1.7343092e0 9.227719e-9 9.227719e-9
-2.9593002e0 1.7343092e0 4.585963e-8 4.585963e-8
-2.7552303e0 1.7343092e0 2.096971e-7 2.096971e-7
-2.5511603e0 1.7343092e0 8.822499e-7 8.822499e-7
-2.3470903e0 1.7343092e0 3.415175e-6 3.415175e-6
-2.1430203e0 1.7343092e0 1.216333e-5 1.216333e-5
-1.9389503e0 1.7343092e0 3.986e-5 3.986e-5
-1.7348804e0 1.7343092e0 1.201814e-4 1.201814e-4
-1.5308104e0 1.7343092e0 3.334094e-4 3.334094e-4
-1.3267404e0 1.7343092e0 8.51019e-4 8.51019e-4
-1.1226704e0 1.7343092e0 1.998601e-3 1.998601e-3
-9.186005e-1 1.7343092e0 4.318579e-3 4.318579e-3
-7.145305e-1 1.7343092e0 8.585971e-3 8.585971e-3
-5.104605e-1 1.7343092e0 1.570544e-2 1.570544e-2
-3.063905e-1 1.7343092e0 2.643341e-2 2.643341e-2
-1.023206e-1 1.7343092e0 4.093422e-2 4.093422e-2
1.017494e-1 1.7343092e0 5.832324e-2 5.832324e-2
3.058194e-1 1.7343092e0 7.645921e-2 7.645921e-2
5.098894e-1 1.7343092e0 9.22238e-2 9.22238e-2
7.139594e-1 1.7343092e0 1.0231e-1 1.0231e-1
9.180293e-1 1.7343092e0 1.0452e-1 1.0452e-1
1.1220993e0 1.7343092e0 9.818686e-2 9.818686e-2
1.3261693e0 1.7343092e0 8.487332e-2 8.487332e-2
1.5302393e0 1.7343092e0 6.750311e-2 6.750311e-2
1.7343092e0 1.7343092e0 4.939734e-2 4.939734e-2
1.9383792e0 1.7343092e0 3.325893e-2 3.325893e-2
2.1424492e0 1.7343092e0 2.06037e-2 2.06037e-2
2.3465192e0 1.7343092e0 1.17437e-2 1.17437e-2
2.5505891e0 1.7343092e0 6.158868e-3 6.158868e-3
2.7546591e0 1.7343092e0 2.971834e-3 2.971834e-3
2.9587291e0 1.7343092e0 1.31937e-3 1.31937e-3
3.162799e0 1.7343092e0 5.389511e-4 5.389511e-4
3.366869e0 1.7343092e0 2.025574e-4 2.025574e-4
3.570939e0 1.7343092e0 7.004686e-5 7.004686e-5
3.775009e0 1.7343092e0 2.228656e-5 2.228656e-5
3.979079e0 1.7343092e0 6.52429e-6 6.52429e-6
4.183149e0 1.7343092e0 1.757257e-6 1.757257e-6
4.387219e0 1.7343092e0 4.354996e-7 4.354996e-7
4.5912889e0 1.7343092e0 9.930284e-8 9.930284e-8
4.7953589e0 1.7343092e0 2.083322e-8 2.083322e-8
4.9994289e0 1.7343092e0 4.021443e-9 4.021443e-9

-5.0e0 1.9383792e0 2.002994e-17 2.002994e-17
-4.79593e0 1.9383792e0 2.196101e-16 2.196101e-16
-4.59186e0 1.9383792e0 2.21543e-15 2.21543e-15
-4.38779e0 1.9383792e0 2.056291e-14 2.056291e-14
-4.1837201e0 1.9383792e0 1.75609e-13 1.75609e-13
-3.9796501e0 1.9383792e0 1.379828e-12 1.379828e-12
-3.7755801e0 1.9383792e0 9.975555e-12 9.975555e-12
-3.5715102e0 1.9383792e0 6.635529e-11 6.635529e-11
-3.3674402e0 1.9383792e0 4.061073e-10 4.061073e-10
-3.1633702e0 1.9383792e0 2.28688e-9 2.28688e-9
-2.9593002e0 1.9383792e0 1.184827e-8 1.184827e-8
-2.7552303e0 1.9383792e0 5.648257e-8 5.648257e-8
-2.5511603e0 1.9383792e0 2.47737e-7 2.47737e-7
-2.3470903e0 1.9383792e0 9.997794e-7 9.997794e-7
-2.1430203e0 1.9383792e0 3.712236e-6 3.712236e-6
-1.9389503e0 1.9383792e0 1.268228e-5 1.268228e-5
-1.7348804e0 1.9383792e0 3.986472e-5 3.986472e-5
-1.5308104e0 1.9383792e0 1.152925e-4 1.152925e-4
-1.3267404e0 1.9383792e0 3.067964e-4 3.067964e-4
-1.1226704e0 1.9383792e0 7.511562e-4 7.511562e-4
-9.186005e-1 1.9383792e0 1.692117e-3 1.692117e-3
-7.145305e-1 1.9383792e0 3.507243e-3 3.507243e-3
-5.104605e-1 1.9383792e0 6.68836e-3 6.68836e-3
-3.063905e-1 1.9383792e0 1.173561e-2 1.173561e-2
-1.023206e-1 1.9383792e0 1.894604e-2 1.894604e-2
1.017494e-1 1.9383792e0 2.814272e-2 2.814272e-2
3.058194e-1 1.9383792e0 3.846242e-2 3.846242e-2
5.098894e-1 1.9383792e0 4.836485e-2 4.836485e-2
7.139594e-1 1.9383792e0 5.59574e-2 5.59574e-2
9.180293e-1 1.9383792e0 5.956834e-2 5.956834e-2
1.1220993e0 1.9383792e0 5.834424e-2 5.834424e-2
1.3261693e0 1.9383792e0 5.25784e-2 5.25784e-2
1.5302393e0 1.9383792e0 4.359563e-2 4.359563e-2
1.7343092e0 1.9383792e0 3.325893e-2 3.325893e-2
1.9383792e0 1.9383792e0 2.334544e-2 2.334544e-2
2.1424492e0 1.9383792e0 1.507745e-2 1.507745e-2
2.3465192e0 1.9383792e0 8.959398e-3 8.959398e-3
2.5505891e0 1.9383792e0 4.898451e-3 4.898451e-3
2.7546591e0 1.9383792e0 2.464107e-3 2.464107e-3
2.9587291e0 1.9383792e0 1.140471e-3 1.140471e-3
3.162799e0 1.9383792e0 4.856859e-4 4.856859e-4
3.366869e0 1.9383792e0 1.90302e-4 1.90302e-4
3.570939e0 1.9383792e0 6.860669e-5 6.860669e-5
3.775009e0 1.9383792e0 2.27567e-5 2.27567e-5
3.979079e0 1.9383792e0 6.945135e-6 6.945135e-6
4.183149e0 1.9383792e0 1.950157e-6 1.950157e-6
4.387219e0 1.9383792e0 5.038628e-7 5.038628e-7
4.5912889e0 1.9383792e0 1.19776e-7 1.19776e-7
4.7953589e0 1.9383792e0 2.619699e-8 2.619699e-8
4.9994289e0 1.9383792e0 5.271906e-9 5.271906e-9

-5.0e0 2.1424492e0 3.13964e-18 3.13964e-18
-4.79593e0 2.1424492e0 3.588684e-17 3.588684e-17
-4.59186e0 2.1424492e0 3.774214e-16 3.774214e-16
-4.38779e0 2.1424492e0 3.652061e-15 3.652061e-15
-4.1837201e0 2.1424492e0 3.25148e-14 3.25148e-14
-3.9796501e0 2.1424492e0 2.663477e-13 2.663477e-13
-3.7755801e0 2.1424492e0 2.00745e-12 2.00745e-12
-3.5715102e0 2.1424492e0 1.392091e-11 1.392091e-11
-3.3674402e0 2.1424492e0 8.882321e-11 8.882321e-11
-3.1633702e0 2.1424492e0 5.214471e-10 5.214471e-10
-2.9593002e0 2.1424492e0 2.81653e-9 2.81653e-9
-2.7552303e0 2.1424492e0 1.399739e-8 1.399739e-8
-2.5511603e0 2.1424492e0 6.400618e-8 6.400618e-8
-2.3470903e0 2.1424492e0 2.692863e-7 2.692863e-7
-2.1430203e0 2.1424492e0 1.042395e-6 1.042395e-6
-1.9389503e0 2.1424492e0 3.712643e-6 3.712643e-6
-1.7348804e0 2.1424492e0 1.21663e-5 1.21663e-5
-1.5308104e0 2.1424492e0 3.668323e-5 3.668323e-5
-1.3267404e0 2.1424492e0 1.017639e-4 1.017639e-4
-1.1226704e0 2.1424492e0 2.597536e-4 2.597536e-4
-9.186005e-1 2.1424492e0 6.100244e-4 6.100244e-4
-7.145305e-1 2.1424492e0 1.318141e-3 1.318141e-3
-5.104605e-1 2.1424492e0 2.620647e-3 2.620647e-3
-3.063905e-1 2.1424492e0 4.793817e-3 4.793817e-3
-1.023206e-1 2.1424492e0 8.068298e-3 8.068298e-3
1.017494e-1 2.1424492e0 1.24942e-2 1.24942e-2
3.058194e-1 2.1424492e0 1.7802e-2 1.7802e-2
5.098894e-1 2.1424492e0 2.333751e-2 2.333751e-2
7.139594e-1 2.1424492e0 2.814891e-2 2.814891e-2
9.180293e-1 2.1424492e0 3.12397e-2 3.12397e-2
1.1220993e0 2.1424492e0 3.189877e-2 3.189877e-2
1.3261693e0 2.1424492e0 2.996869e-2 2.996869e-2
1.5302393e0 2.1424492e0 2.590587e-2 2.590587e-2
1.7343092e0 2.1424492e0 2.06037e-2 2.06037e-2
1.9383792e0 2.1424492e0 1.507745e-2 1.507745e-2
2.1424492e0 2.1424492e0 1.015157e-2 1.015157e-2
2.3465192e0 2.1424492e0 6.288878e-3 6.288878e-3
2.5505891e0 2.1424492e0 3.584532e-3 3.584532e-3
2.7546591e0 2.1424492e0 1.879854e-3 1.879854e-3
2.9587291e0 2.1424492e0 9.070918e-4 9.070918e-4
3.162799e0 2.1424492e0 4.02711e-4 4.02711e-4
3.366869e0 2.1424492e0 1.645013e-4 1.645013e-4
3.570939e0 2.1424492e0 6.182706e-5 6.182706e-5
3.775009e0 2.1424492e0 2.138008e-5 2.138008e-5
3.979079e0 2.1424492e0 6.802504e-6 6.802504e-6
4.183149e0 2.1424492e0 1.99135e-6 1.99135e-6
4.387219e0 2.1424492e0 5.363771e-7 5.363771e-7
4.5912889e0 2.1424492e0 1.329268e-7 1.329268e-7
4.7953589e0 2.1424492e0 3.030933e-8 3.030933e-8
4.9994289e0 2.1424492e0 6.35896e-9 6.35896e-9

-5.0e0 2.3465192e0 4.527951e-19 4.527951e-19
-4.79593e0 2.3465192e0 5.395663e-18 5.395663e-18
-4.59186e0 2.3465192e0 5.91597e-17 5.91597e-17
-4.38779e0 2.3465192e0 5.967886e-16 5.967886e-16
-4.1837201e0 2.3465192e0 5.539265e-15 5.539265e-15
-3.9796501e0 2.3465192e0 4.730463e-14 4.730463e-14
-3.7755801e0 2.3465192e0 3.716951e-13 3.716951e-13
-3.5715102e0 2.3465192e0 2.687129e-12 2.687129e-12
-3.3674402e0 2.3465192e0 1.787447e-11 1.787447e-11
-3.1633702e0 2.3465192e0 1.093964e-10 1.093964e-10
-2.9593002e0 2.3465192e0 6.16029e-10 6.16029e-10
-2.7552303e0 2.3465192e0 3.191716e-9 3.191716e-9
-2.5511603e0 2.3465192e0 1.521521e-8 1.521521e-8
-2.3470903e0 2.3465192e0 6.673563e-8 6.673563e-8
-2.1430203e0 2.3465192e0 2.693138e-7 2.693138e-7
-1.9389503e0 2.3465192e0 9.99992e-7 9.99992e-7
-1.7348804e0 2.3465192e0 3.416335e-6 3.416335e-6
-1.5308104e0 2.3465192e0 1.073862e-5 1.073862e-5
-1.3267404e0 2.3465192e0 3.105756e-5 3.105756e-5
-1.1226704e0 2.3465192e0 8.264578e-5 8.264578e-5
-9.186005e-1 2.3465192e0 2.023454e-4 2.023454e-4
-7.145305e-1 2.3465192e0 4.558199e-4 4.558199e-4
-5.104605e-1 2.3465192e0 9.4478e-4 9.4478e-4
-3.063905e-1 2.3465192e0 1.801675e-3 1.801675e-3
-1.023206e-1 2.3465192e0 3.161365e-3 3.161365e-3
1.017494e-1 2.3465192e0 5.103711e-3 5.103711e-3
3.058194e-1 2.3465192e0 7.581094e-3 7.581094e-3
5.098894e-1 2.3465192e0 1.036093e-2 1.036093e-2
7.139594e-1 2.3465192e0 1.302852e-2 1.302852e-2
9.180293e-1 2.3465192e0 1.50737e-2 1.50737e-2
1.1220993e0 2.3465192e0 1.60464e-2 1.60464e-2
1.3261693e0 2.3465192e0 1.571645e-2 1.571645e-2
1.5302393e0 2.3465192e0 1.416333e-2 1.416333e-2
1.7343092e0 2.3465192e0 1.17437e-2 1.17437e-2
1.9383792e0 2.3465192e0 8.959398e-3 8.959398e-3
2.1424492e0 2.3465192e0 6.288878e-3 6.288878e-3
2.3465192e0 2.3465192e0 4.061566e-3 4.061566e-3
2.5505891e0 2.3465192e0 2.41344e-3 2.41344e-3
2.7546591e0 2.3465192e0 1.319534e-3 1.319534e-3
2.9587291e0 2.3465192e0 6.637839e-4 6.637839e-4
3.162799e0 2.3465192e0 3.072285e-4 3.072285e-4
3.366869e0 2.3465192e0 1.308339e-4 1.308339e-4
3.570939e0 2.3465192e0 5.126413e-5 5.126413e-5
3.775009e0 2.3465192e0 1.848103e-5 1.848103e-5
3.979079e0 2.3465192e0 6.130147e-6 6.130147e-6
4.183149e0 2.3465192e0 1.87088e-6 1.87088e-6
4.387219e0 2.3465192e0 5.253511e-7 5.253511e-7
4.5912889e0 2.3465192e0 1.357315e-7 1.357315e-7
4.7953589e0 2.3465192e0 3.226508e-8 3.226508e-8
4.9994289e0 2.3465192e0 7.05698e-9 7.05698e-9

-5.0e0 2.5505891e0 6.008415e-20 6.008415e-20
-4.79593e0 2.5505891e0 7.464424e-19 7.464424e-19
-4.59186e0 2.5505891e0 8.532045e-18 8.532045e-18
-4.38779e0 2.5505891e0 8.972893e-17 8.972893e-17
-4.1837201e0 2.5505891e0 8.68268e-16 8.68268e-16
-3.9796501e0 2.5505891e0 7.730145e-15 7.730145e-15
-3.7755801e0 2.5505891e0 6.332318e-14 6.332318e-14
-3.5715102e0 2.5505891e0 4.772572e-13 4.772572e-13
-3.3674402e0 2.5505891e0 3.309595e-12 3.309595e-12
-3.1633702e0 2.5505891e0 2.111708e-11 2.111708e-11
-2.9593002e0 2.5505891e0 1.239706e-10 1.239706e-10
-2.7552303e0 2.5505891e0 6.696143e-10 6.696143e-10
-2.5511603e0 2.5505891e0 3.3279e-9 3.3279e-9
-2.3470903e0 2.5505891e0 1.521701e-8 1.521701e-8
-2.1430203e0 2.5505891e0 6.402075e-8 6.402075e-8
-1.9389503e0 2.5505891e0 2.47823e-7 2.47823e-7
-1.7348804e0 2.5505891e0 8.826695e-7 8.826695e-7
-1.5308104e0 2.5505891e0 2.892453e-6 2.892453e-6
-1.3267404e0 2.5505891e0 8.721161e-6 8.721161e-6
-1.1226704e0 2.5505891e0 2.419398e-5 2.419398e-5
-9.186005e-1 2.5505891e0 6.175423e-5 6.175423e-5
-7.145305e-1 2.5505891e0 1.450298e-4 1.450298e-4
-5.104605e-1 2.5505891e0 3.133812e-4 3.133812e-4
-3.063905e-1 2.5505891e0 6.23043e-4 6.23043e-4
-1.023206e-1 2.5505891e0 1.139691e-3 1.139691e-3
1.017494e-1 2.5505891e0 1.918178e-3 1.918178e-3
3.058194e-1 2.5505891e0 2.970415e-3 2.970415e-3
5.098894e-1 2.5505891e0 4.23237e-3 4.23237e-3
7.139594e-1 2.5505891e0 5.548323e-3 5.548323e-3
9.180293e-1 2.5505891e0 6.69234e-3 6.69234e-3
1.1220993e0 2.5505891e0 7.426985e-3 7.426985e-3
1.3261693e0 2.5505891e0 7.583781e-3 7.583781e-3
1.5302393e0 2.5505891e0 7.12497e-3 7.12497e-3
1.7343092e0 2.5505891e0 6.158868e-3 6.158868e-3
1.9383792e0 2.5505891e0 4.898451e-3 4.898451e-3
2.1424492e0 2.5505891e0 3.584532e-3 3.584532e-3
2.3465192e0 2.5505891e0 2.41344e-3 2.41344e-3
2.5505891e0 2.5505891e0 1.495105e-3 1.495105e-3
2.7546591e0 2.5505891e0 8.522148e-4 8.522148e-4
2.9587291e0 2.5505891e0 4.469315e-4 4.469315e-4
3.162799e0 2.5505891e0 2.156522e-4 2.156522e-4
3.366869e0 2.5505891e0 9.574364e-5 9.574364e-5
3.570939e0 2.5505891e0 3.910938e-5 3.910938e-5
3.775009e0 2.5505891e0 1.469868e-5 1.469868e-5
3.979079e0 2.5505891e0 5.082957e-6 5.082957e-6
4.183149e0 2.5505891e0 1.61719e-6 1.61719e-6
4.387219e0 2.5505891e0 4.734378e-7 4.734378e-7
4.5912889e0 2.5505891e0 1.275189e-7 1.275189e-7
4.7953589e0 2.5505891e0 3.16021e-8 3.16021e-8
4.9994289e0 2.5505891e0 7.205952e-9 7.205952e-9

-5.0e0 2.7546591e0 7.335774e-21 7.335774e-21
-4.79593e0 2.7546591e0 9.500722e-20 9.500722e-20
-4.59186e0 2.7546591e0 1.132138e-18 1.132138e-18
-4.38779e0 2.7546591e0 1.241293e-17 1.241293e-17
-4.1837201e0 2.7546591e0 1.252185e-16 1.252185e-16
-3.9796501e0 2.7546591e0 1.162245e-15 1.162245e-15
-3.7755801e0 2.7546591e0 9.925763e-15 9.925763e-15
-3.5715102e0 2.7546591e0 7.798997e-14 7.798997e-14
-3.3674402e0 2.7546591e0 5.638345e-13 5.638345e-13
-3.1633702e0 2.7546591e0 3.750574e-12 3.750574e-12
-2.9593002e0 2.7546591e0 2.295386e-11 2.295386e-11
-2.7552303e0 2.7546591e0 1.292548e-10 1.292548e-10
-2.5511603e0 2.7546591e0 6.697052e-10 6.697052e-10
-2.3470903e0 2.7546591e0 3.192491e-9 3.192491e-9
-2.1430203e0 2.7546591e0 1.400233e-8 1.400233e-8
-1.9389503e0 2.7546591e0 5.650946e-8 5.650946e-8
-1.7348804e0 2.7546591e0 2.098224e-7 2.098224e-7
-1.5308104e0 2.7546591e0 7.168231e-7 7.168231e-7
-1.3267404e0 2.7546591e0 2.253215e-6 2.253215e-6
-1.1226704e0 2.7546591e0 6.516713e-6 6.516713e-6
-9.186005e-1 2.7546591e0 1.734055e-5 1.734055e-5
-7.145305e-1 2.7546591e0 4.24568e-5 4.24568e-5
-5.104605e-1 2.7546591e0 9.564337e-5 9.564337e-5
-3.063905e-1 2.7546591e0 1.982347e-4 1.982347e-4
-1.023206e-1 2.7546591e0 3.78037e-4 3.78037e-4
1.017494e-1 2.7546591e0 6.633301e-4 6.633301e-4
3.058194e-1 2.7546591e0 1.070845e-3 1.070845e-3
5.098894e-1 2.7546591e0 1.590659e-3 1.590659e-3
7.139594e-1 2.7546591e0 2.173972e-3 2.173972e-3
9.180293e-1 2.7546591e0 2.733676e-3 2.733676e-3
1.1220993e0 2.7546591e0 3.16282e-3 3.16282e-3
1.3261693e0 2.7546591e0 3.36692e-3 3.36692e-3
1.5302393e0 2.7546591e0 3.297682e-3 3.297682e-3
1.7343092e0 2.7546591e0 2.971834e-3 2.971834e-3
1.9383792e0 2.7546591e0 2.464107e-3 2.464107e-3
2.1424492e0 2.7546591e0 1.879854e-3 1.879854e-3
2.3465192e0 2.7546591e0 1.319534e-3 1.319534e-3
2.5505891e0 2.7546591e0 8.522148e-4 8.522148e-4
2.7546591e0 2.7546591e0 5.063998e-4 5.063998e-4
2.9587291e0 2.7546591e0 2.768639e-4 2.768639e-4
3.162799e0 2.7546591e0 1.39275e-4 1.39275e-4
3.366869e0 2.7546591e0 6.446371e-5 6.446371e-5
3.570939e0 2.7546591e0 2.745226e-5 2.745226e-5
3.775009e0 2.7546591e0 1.075621e-5 1.075621e-5
3.979079e0 2.7546591e0 3.87777e-6 3.87777e-6
4.183149e0 2.7546591e0 1.286218e-6 1.286218e-6
4.387219e0 2.7546591e0 3.925517e-7 3.925517e-7
4.5912889e0 2.7546591e0 1.102289e-7 1.102289e-7
4.7953589e0 2.7546591e0 2.847902e-8 2.847902e-8
4.9994289e0 2.7546591e0 6.769989e-9 6.769989e-9

-5.0e0 2.9587291e0 8.240436e-22 8.240436e-22
-4.79593e0 2.9587291e0 1.112617e-20 1.112617e-20
-4.59186e0 2.9587291e0 1.382228e-19 1.382228e-19
-4.38779e0 2.9587291e0 1.579907e-18 1.579907e-18
-4.1837201e0 2.9587291e0 1.661572e-17 1.661572e-17
-3.9796501e0 2.9587291e0 1.607796e-16 1.607796e-16
-3.7755801e0 2.9587291e0 1.431439e-15 1.431439e-15
-3.5715102e0 2.9587291e0 1.172581e-14 1.172581e-14
-3.3674402e0 2.9587291e0 8.83781e-14 8.83781e-14
-3.1633702e0 2.9587291e0 6.128783e-13 6.128783e-13
-2.9593002e0 2.9587291e0 3.910432e-12 3.910432e-12
-2.7552303e0 2.9587291e0 2.295631e-11 2.295631e-11
-2.5511603e0 2.9587291e0 1.23998e-10 1.23998e-10
-2.3470903e0 2.9587291e0 6.162476e-10 6.162476e-10
-2.1430203e0 2.9587291e0 2.817815e-9 2.817815e-9
-1.9389503e0 2.9587291e0 1.18553e-8 1.18553e-8
-1.7348804e0 2.9587291e0 4.589204e-8 4.589204e-8
-1.5308104e0 2.9587291e0 1.63449e-7 1.63449e-7
-1.3267404e0 2.9587291e0 5.356221e-7 5.356221e-7
-1.1226704e0 2.9587291e0 1.61495e-6 1.61495e-6
-9.186005e-1 2.9587291e0 4.480229e-6 4.480229e-6
-7.145305e-1 2.9587291e0 1.143533e-5 1.143533e-5
-5.104605e-1 2.9587291e0 2.685622e-5 2.685622e-5
-3.063905e-1 2.9587291e0 5.803151e-5 5.803151e-5
-1.023206e-1 2.9587291e0 1.153723e-4 1.153723e-4
1.017494e-1 2.9587291e0 2.110477e-4 2.110477e-4
3.058194e-1 2.9587291e0 3.552101e-4 3.552101e-4
5.098894e-1 2.9587291e0 5.500607e-4 5.500607e-4
7.139594e-1 2.9587291e0 7.837302e-4 7.837302e-4
9.180293e-1 2.9587291e0 1.027412e-3 1.027412e-3
1.1220993e0 2.9587291e0 1.23926e-3 1.23926e-3
1.3261693e0 2.9587291e0 1.375316e-3 1.375316e-3
1.5302393e0 2.9587291e0 1.404333e-3 1.404333e-3
1.7343092e0 2.9587291e0 1.31937e-3 1.31937e-3
1.9383792e0 2.9587291e0 1.140471e-3 1.140471e-3
2.1424492e0 2.9587291e0 9.070918e-4 9.070918e-4
2.3465192e0 2.9587291e0 6.637839e-4 6.637839e-4
2.5505891e0 2.9587291e0 4.469315e-4 4.469315e-4
2.7546591e0 2.9587291e0 2.768639e-4 2.768639e-4
2.9587291e0 2.9587291e0 1.578079e-4 1.578079e-4
3.162799e0 2.9587291e0 8.276227e-5 8.276227e-5
3.366869e0 2.9587291e0 3.993466e-5 3.993466e-5
3.570939e0 2.9587291e0 1.77295e-5 1.77295e-5
3.775009e0 2.9587291e0 7.242247e-6 7.242247e-6
3.979079e0 2.9587291e0 2.721893e-6 2.721893e-6
4.183149e0 2.9587291e0 9.412425e-7 9.412425e-7
4.387219e0 2.9587291e0 2.994778e-7 2.994778e-7
4.5912889e0 2.9587291e0 8.767159e-8 8.767159e-8
4.7953589e0 2.9587291e0 2.361357e-8 2.361357e-8
4.9994289e0 2.9587291e0 5.852074e-9 5.852074e-9

-5.0e0 3.162799e0 8.517072e-23 8.517072e-23
-4.79593e0 3.162799e0 1.198854e-21 1.198854e-21
-4.59186e0 3.162799e0 1.5527e-20 1.5527e-20
-4.38779e0 3.162799e0 1.85026e-19 1.85026e-19
-4.1837201e0 3.162799e0 2.02866e-18 2.02866e-18
-3.9796501e0 3.162799e0 2.046451e-17 2.046451e-17
-3.7755801e0 3.162799e0 1.899469e-16 1.899469e-16
-3.5715102e0 3.162799e0 1.622122e-15 1.622122e-15
-3.3674402e0 3.162799e0 1.274571e-14 1.274571e-14
-3.1633702e0 3.162799e0 9.214915e-14 9.214915e-14
-2.9593002e0 3.162799e0 6.129533e-13 6.129533e-13
-2.7552303e0 3.162799e0 3.751347e-12 3.751347e-12
-2.5511603e0 3.162799e0 2.11244e-11 2.11244e-11
-2.3470903e0 3.162799e0 1.094473e-10 1.094473e-10
-2.1430203e0 3.162799e0 5.217493e-10 5.217493e-10
-1.9389503e0 3.162799e0 2.288463e-9 2.288463e-9
-1.7348804e0 3.162799e0 9.235341e-9 9.235341e-9
-1.5308104e0 3.162799e0 3.42913e-8 3.42913e-8
-1.3267404e0 3.162799e0 1.171506e-7 1.171506e-7
-1.1226704e0 3.162799e0 3.682443e-7 3.682443e-7
-9.186005e-1 3.162799e0 1.065e-6 1.065e-6
-7.145305e-1 3.162799e0 2.833998e-6 2.833998e-6
-5.104605e-1 3.162799e0 6.938689e-6 6.938689e-6
-3.063905e-1 3.162799e0 1.563074e-5 1.563074e-5
-1.023206e-1 3.162799e0 3.23973e-5 3.23973e-5
1.017494e-1 3.162799e0 6.178383e-5 6.178383e-5
3.058194e-1 3.162799e0 1.084055e-4 1.084055e-4
5.098894e-1 3.162799e0 1.750137e-4 1.750137e-4
7.139594e-1 3.162799e0 2.599628e-4 2.599628e-4
9.180293e-1 3.162799e0 3.552928e-4 3.552928e-4
1.1220993e0 3.162799e0 4.46768e-4 4.46768e-4
1.3261693e0 3.162799e0 5.169038e-4 5.169038e-4
1.5302393e0 3.162799e0 5.50256e-4 5.50256e-4
1.7343092e0 3.162799e0 5.389511e-4 5.389511e-4
1.9383792e0 3.162799e0 4.856859e-4 4.856859e-4
2.1424492e0 3.162799e0 4.02711e-4 4.02711e-4
2.3465192e0 3.162799e0 3.072285e-4 3.072285e-4
2.5505891e0 3.162799e0 2.156522e-4 2.156522e-4
2.7546591e0 3.162799e0 1.39275e-4 1.39275e-4
2.9587291e0 3.162799e0 8.276227e-5 8.276227e-5
3.162799e0 3.162799e0 4.52487e-5 4.52487e-5
3.366869e0 3.162799e0 2.276215e-5 2.276215e-5
3.570939e0 3.162799e0 1.053517e-5 1.053517e-5
3.775009e0 3.162799e0 4.486507e-6 4.486507e-6
3.979079e0 3.162799e0 1.757883e-6 1.757883e-6
4.183149e0 3.162799e0 6.33745e-7 6.33745e-7
4.387219e0 3.162799e0 2.102136e-7 2.102136e-7
4.5912889e0 3.162799e0 6.415677e-8 6.415677e-8
4.7953589e0 3.162799e0 1.801463e-8 1.801463e-8
4.9994289e0 3.162799e0 4.65443e-9 4.65443e-9

-5.0e0 3.366869e0 8.099547e-24 8.099547e-24
-4.79593e0 3.366869e0 1.188571e-22 1.188571e-22
-4.59186e0 3.366869e0 1.60483e-21 1.60483e-21
-4.38779e0 3.366869e0 1.993694e-20 1.993694e-20
-4.1837201e0 3.366869e0 2.278883e-19 2.278883e-19
-3.9796501e0 3.366869e0 2.396635e-18 2.396635e-18
-3.7755801e0 3.366869e0 2.319083e-17 2.319083e-17
-3.5715102e0 3.366869e0 2.064679e-16 2.064679e-16
-3.3674402e0 3.366869e0 1.69131e-15 1.69131e-15
-3.1633702e0 3.366869e0 1.274734e-14 1.274734e-14
-2.9593002e0 3.366869e0 8.840019e-14 8.840019e-14
-2.7552303e0 3.366869e0 5.640341e-13 5.640341e-13
-2.5511603e0 3.366869e0 3.311195e-12 3.311195e-12
-2.3470903e0 3.366869e0 1.788516e-11 1.788516e-11
-2.1430203e0 3.366869e0 8.88869e-11 8.88869e-11
-1.9389503e0 3.366869e0 4.06442e-10 4.06442e-10
-1.7348804e0 3.366869e0 1.709982e-9 1.709982e-9
-1.5308104e0 3.366869e0 6.61935e-9 6.61935e-9
-1.3267404e0 3.366869e0 2.357538e-8 2.357538e-8
-1.1226704e0 3.366869e0 7.725833e-8 7.725833e-8
-9.186005e-1 3.366869e0 2.3294e-7 2.3294e-7
-7.145305e-1 3.366869e0 6.462122e-7 6.462122e-7
-5.104605e-1 3.366869e0 1.649438e-6 1.649438e-6
-3.063905e-1 3.366869e0 3.873672e-6 3.873672e-6
-1.023206e-1 3.366869e0 8.370445e-6 8.370445e-6
1.017494e-1 3.366869e0 1.664143e-5 1.664143e-5
3.058194e-1 3.366869e0 3.044098e-5 3.044098e-5
5.098894e-1 3.366869e0 5.12346e-5 5.12346e-5
7.139594e-1 3.366869e0 7.934015e-5 7.934015e-5
9.180293e-1 3.366869e0 1.130428e-4 1.130428e-4
1.1220993e0 3.366869e0 1.48194e-4 1.48194e-4
1.3261693e0 3.366869e0 1.787488e-4 1.787488e-4
1.5302393e0 3.366869e0 1.983728e-4 1.983728e-4
1.7343092e0 3.366869e0 2.025574e-4 2.025574e-4
1.9383792e0 3.366869e0 1.90302e-4 1.90302e-4
2.1424492e0 3.366869e0 1.645013e-4 1.645013e-4
2.3465192e0 3.366869e0 1.308339e-4 1.308339e-4
2.5505891e0 3.366869e0 9.574364e-5 9.574364e-5
2.7546591e0 3.366869e0 6.446371e-5 6.446371e-5
2.9587291e0 3.366869e0 3.993466e-5 3.993466e-5
3.162799e0 3.366869e0 2.276215e-5 2.276215e-5
3.366869e0 3.366869e0 1.193706e-5 1.193706e-5
3.570939e0 3.366869e0 5.760103e-6 5.760103e-6
3.775009e0 3.366869e0 2.557251e-6 2.557251e-6
3.979079e0 3.366869e0 1.044585e-6 1.044585e-6
4.183149e0 3.366869e0 3.926006e-7 3.926006e-7
4.387219e0 3.366869e0 1.357602e-7 1.357602e-7
4.5912889e0 3.366869e0 4.319655e-8 4.319655e-8
4.7953589e0 3.366869e0 1.264507e-8 1.264507e-8
4.9994289e0 3.366869e0 3.406024e-9 3.406024e-9

-5.0e0 3.570939e0 7.086795e-25 7.086795e-25
-4.79593e0 3.570939e0 1.08416e-23 1.08416e-23
-4.59186e0 3.570939e0 1.526125e-22 1.526125e-22
-4.38779e0 3.570939e0 1.976534e-21 1.976534e-21
-4.1837201e0 3.570939e0 2.355322e-20 2.355322e-20
-3.9796501e0 3.570939e0 2.582382e-19 2.582382e-19
-3.7755801e0 3.570939e0 2.60512e-18 2.60512e-18
-3.5715102e0 3.570939e0 2.417934e-17 2.417934e-17
-3.3674402e0 3.570939e0 2.06488e-16 2.06488e-16
-3.1633702e0 3.570939e0 1.622517e-15 1.622517e-15
-2.9593002e0 3.570939e0 1.173006e-14 1.173006e-14
-2.7552303e0 3.570939e0 7.802673e-14 7.802673e-14
-2.5511603e0 3.570939e0 4.775453e-13 4.775453e-13
-2.3470903e0 3.570939e0 2.689084e-12 2.689084e-12
-2.1430203e0 3.570939e0 1.393242e-11 1.393242e-11
-1.9389503e0 3.570939e0 6.641791e-11 6.641791e-11
-1.7348804e0 3.570939e0 2.91313e-10 2.91313e-10
-1.5308104e0 3.570939e0 1.175601e-9 1.175601e-9
-1.3267404e0 3.570939e0 4.365157e-9 4.365157e-9
-1.1226704e0 3.570939e0 1.491275e-8 1.491275e-8
-9.186005e-1 3.570939e0 4.687622e-8 4.687622e-8
-7.145305e-1 3.570939e0 1.355705e-7 1.355705e-7
-5.104605e-1 3.570939e0 3.607655e-7 3.607655e-7
-3.063905e-1 3.570939e0 8.832848e-7 8.832848e-7
-1.023206e-1 3.570939e0 1.989742e-6 1.989742e-6
1.017494e-1 3.570939e0 4.124086e-6 4.124086e-6
3.058194e-1 3.570939e0 7.864844e-6 7.864844e-6
5.098894e-1 3.570939e0 1.37997e-5 1.37997e-5
7.139594e-1 3.570939e0 2.22784e-5 2.22784e-5
9.180293e-1 3.570939e0 3.309276e-5 3.309276e-5
1.1220993e0 3.570939e0 4.52281e-5 4.52281e-5
1.3261693e0 3.570939e0 5.687248e-5 5.687248e-5
1.5302393e0 3.570939e0 6.580067e-5 6.580067e-5
1.7343092e0 3.570939e0 7.004686e-5 7.004686e-5
1.9383792e0 3.570939e0 6.860669e-5 6.860669e-5
2.1424492e0 3.570939e0 6.182706e-5 6.182706e-5
2.3465192e0 3.570939e0 5.126413e-5 5.126413e-5
2.5505891e0 3.570939e0 3.910938e-5 3.910938e-5
2.7546591e0 3.570939e0 2.745226e-5 2.745226e-5
2.9587291e0 3.570939e0 1.77295e-5 1.77295e-5
3.162799e0 3.570939e0 1.053517e-5 1.053517e-5
3.366869e0 3.570939e0 5.760103e-6 5.760103e-6
3.570939e0 3.570939e0 2.897539e-6 2.897539e-6
3.775009e0 3.570939e0 1.341101e-6 1.341101e-6
3.979079e0 3.570939e0 5.711143e-7 5.711143e-7
4.183149e0 3.570939e0 2.23773e-7 2.23773e-7
4.387219e0 3.570939e0 8.067323e-8 8.067323e-8
4.5912889e0 3.570939e0 2.675989e-8 2.675989e-8
4.7953589e0 3.570939e0 8.166835e-9 8.166835e-9
4.9994289e0 3.570939e0 2.293243e-9 2.293243e-9

-5.0e0 3.775009e0 5.705188e-26 5.705188e-26
-4.79593e0 3.775009e0 9.09951e-25 9.09951e-25
-4.59186e0 3.775009e0 1.335342e-23 1.335342e-23
-4.38779e0 3.775009e0 1.80295e-22 1.80295e-22
-4.1837201e0 3.775009e0 2.239848e-21 2.239848e-21
-3.9796501e0 3.775009e0 2.560222e-20 2.560222e-20
-3.7755801e0 3.775009e0 2.692525e-19 2.692525e-19
-3.5715102e0 3.775009e0 2.605403e-18 2.605403e-18
-3.3674402e0 3.775009e0 2.319618e-17 2.319618e-17
-3.1633702e0 3.775009e0 1.900166e-16 1.900166e-16
-2.9593002e0 3.775009e0 1.432123e-15 1.432123e-15
-2.7552303e0 3.775009e0 9.931375e-15 9.931375e-15
-2.5511603e0 3.775009e0 6.336758e-14 6.336758e-14
-2.3470903e0 3.775009e0 3.72001e-13 3.72001e-13
-2.1430203e0 3.775009e0 2.009323e-12 2.009323e-12
-1.9389503e0 3.775009e0 9.986212e-12 9.986212e-12
-1.7348804e0 3.775009e0 4.566266e-11 4.566266e-11
-1.5308104e0 3.775009e0 1.921088e-10 1.921088e-10
-1.3267404e0 3.775009e0 7.43652e-10 7.43652e-10
-1.1226704e0 3.775009e0 2.648639e-9 2.648639e-9
-9.186005e-1 3.775009e0 8.679602e-9 8.679602e-9
-7.145305e-1 3.775009e0 2.616974e-8 2.616974e-8
-5.104605e-1 3.775009e0 7.26003e-8 7.26003e-8
-3.063905e-1 3.775009e0 1.853062e-7 1.853062e-7
-1.023206e-1 3.775009e0 4.351985e-7 4.351985e-7
1.017494e-1 3.775009e0 9.403809e-7 9.403809e-7
3.058194e-1 3.775009e0 1.86957e-6 1.86957e-6
5.098894e-1 3.775009e0 3.419966e-6 3.419966e-6
7.139594e-1 3.775009e0 5.756033e-6 5.756033e-6
9.180293e-1 3.775009e0 8.913582e-6 8.913582e-6
1.1220993e0 3.775009e0 1.269986e-5 1.269986e-5
1.3261693e0 3.775009e0 1.664893e-5 1.664893e-5
1.5302393e0 3.775009e0 2.008136e-5 2.008136e-5
1.7343092e0 3.775009e0 2.228656e-5 2.228656e-5
1.9383792e0 3.775009e0 2.27567e-5 2.27567e-5
2.1424492e0 3.775009e0 2.138008e-5 2.138008e-5
2.3465192e0 3.775009e0 1.848103e-5 1.848103e-5
2.5505891e0 3.775009e0 1.469868e-5 1.469868e-5
2.7546591e0 3.775009e0 1.075621e-5 1.075621e-5
2.9587291e0 3.775009e0 7.242247e-6 7.242247e-6
3.162799e0 3.775009e0 4.486507e-6 4.486507e-6
3.366869e0 3.775009e0 2.557251e-6 2.557251e-6
3.570939e0 3.775009e0 1.341101e-6 1.341101e-6
3.775009e0 3.775009e0 6.471333e-7 6.471333e-7
3.979079e0 3.775009e0 2.87297e-7 2.87297e-7
4.183149e0 3.775009e0 1.17355e-7 1.17355e-7
4.387219e0 3.775009e0 4.410777e-8 4.410777e-8
4.5912889e0 3.775009e0 1.52525e-8 1.52525e-8
4.7953589e0 3.775009e0 4.852911e-9 4.852911e-9
4.9994289e0 3.775009e0 1.420644e-9 1.420644e-9

-5.0e0 3.979079e0 4.22589e-27 4.22589e-27
-4.79593e0 3.979079e0 7.026552e-26 7.026552e-26
-4.59186e0 3.979079e0 1.075009e-24 1.075009e-24
-4.38779e0 3.979079e0 1.513173e-23 1.513173e-23
-4.1837201e0 3.979079e0 1.95977e-22 1.95977e-22
-3.9796501e0 3.979079e0 2.335349e-21 2.335349e-21
-3.7755801e0 3.979079e0 2.560481e-20 2.560481e-20
-3.5715102e0 3.979079e0 2.582991e-19 2.582991e-19
-3.3674402e0 3.979079e0 2.397437e-18 2.397437e-18
-3.1633702e0 3.979079e0 2.047433e-17 2.047433e-17
-2.9593002e0 3.979079e0 1.608745e-16 1.608745e-16
-2.7552303e0 3.979079e0 1.163039e-15 1.163039e-15
-2.5511603e0 3.979079e0 7.736545e-15 7.736545e-15
-2.3470903e0 3.979079e0 4.734915e-14 4.734915e-14
-2.1430203e0 3.979079e0 2.66627e-13 2.66627e-13
-1.9389503e0 3.979079e0 1.381435e-12 1.381435e-12
-1.7348804e0 3.979079e0 6.585501e-12 6.585501e-12
-1.5308104e0 3.979079e0 2.888393e-11 2.888393e-11
-1.3267404e0 3.979079e0 1.165631e-10 1.165631e-10
-1.1226704e0 3.979079e0 4.328152e-10 4.328152e-10
-9.186005e-1 3.979079e0 1.478639e-9 1.478639e-9
-7.145305e-1 3.979079e0 4.647905e-9 4.647905e-9
-5.104605e-1 3.979079e0 1.344212e-8 1.344212e-8
-3.063905e-1 3.979079e0 3.577055e-8 3.577055e-8
-1.023206e-1 3.979079e0 8.757994e-8 8.757994e-8
1.017494e-1 3.979079e0 1.972865e-7 1.972865e-7
3.058194e-1 3.979079e0 4.089134e-7 4.089134e-7
5.098894e-1 3.979079e0 7.798157e-7 7.798157e-7
7.139594e-1 3.979079e0 1.36827e-6 1.36827e-6
9.180293e-1 3.979079e0 2.208969e-6 2.208969e-6
1.1220993e0 3.979079e0 3.281178e-6 3.281178e-6
1.3261693e0 3.979079e0 4.484395e-6 4.484395e-6
1.5302393e0 3.979079e0 5.639043e-6 5.639043e-6
1.7343092e0 3.979079e0 6.52429e-6 6.52429e-6
1.9383792e0 3.979079e0 6.945135e-6 6.945135e-6
2.1424492e0 3.979079e0 6.802504e-6 6.802504e-6
2.3465192e0 3.979079e0 6.130147e-6 6.130147e-6
2.5505891e0 3.979079e0 5.082957e-6 5.082957e-6
2.7546591e0 3.979079e0 3.87777e-6 3.87777e-6
2.9587291e0 3.979079e0 2.721893e-6 2.721893e-6
3.162799e0 3.979079e0 1.757883e-6 1.757883e-6
3.366869e0 3.979079e0 1.044585e-6 1.044585e-6
3.570939e0 3.979079e0 5.711143e-7 5.711143e-7
3.775009e0 3.979079e0 2.87297e-7 2.87297e-7
3.979079e0 3.979079e0 1.329713e-7 1.329713e-7
4.183149e0 3.979079e0 5.662683e-8 5.662683e-8
4.387219e0 3.979079e0 2.218747e-8 2.218747e-8
4.5912889e0 3.979079e0 7.999126e-9 7.999126e-9
4.7953589e0 3.979079e0 2.653215e-9 2.653215e-9
4.9994289e0 3.979079e0 8.097595e-10 8.097595e-10

-5.0e0 4.183149e0 2.879962e-28 2.879962e-28
-4.79593e0 4.183149e0 4.992325e-27 4.992325e-27
-4.59186e0 4.183149e0 7.962566e-26 7.962566e-26
-4.38779e0 4.183149e0 1.16846e-24 1.16846e-24
-4.1837201e0 4.183149e0 1.577676e-23 1.577676e-23
-3.9796501e0 4.183149e0 1.959988e-22 1.959988e-22
-3.7755801e0 4.183149e0 2.240314e-21 2.240314e-21
-3.5715102e0 4.183149e0 2.356075e-20 2.356075e-20
-3.3674402e0 4.183149e0 2.27985e-19 2.27985e-19
-3.1633702e0 4.183149e0 2.02979e-18 2.02979e-18
-2.9593002e0 4.183149e0 1.662708e-17 1.662708e-17
-2.7552303e0 4.183149e0 1.253185e-16 1.253185e-16
-2.5511603e0 4.183149e0 8.690607e-16 8.690607e-16
-2.3470903e0 4.183149e0 5.544998e-15 5.544998e-15
-2.1430203e0 4.183149e0 3.255211e-14 3.255211e-14
-1.9389503e0 4.183149e0 1.75829e-13 1.75829e-13
-1.7348804e0 4.183149e0 8.738301e-13 8.738301e-13
-1.5308104e0 4.183149e0 3.99566e-12 3.99566e-12
-1.3267404e0 4.183149e0 1.681053e-11 1.681053e-11
-1.1226704e0 4.183149e0 6.507451e-11 6.507451e-11
-9.186005e-1 4.183149e0 2.317667e-10 2.317667e-10
-7.145305e-1 4.183149e0 7.595152e-10 7.595152e-10
-5.104605e-1 4.183149e0 2.29e-9 2.29e-9
-3.063905e-1 4.183149e0 6.352962e-9 6.352962e-9
-1.023206e-1 4.183149e0 1.621538e-8 1.621538e-8
1.017494e-1 4.183149e0 3.80821e-8 3.80821e-8
3.058194e-1 4.183149e0 8.228853e-8 8.228853e-8
5.098894e-1 4.183149e0 1.635988e-7 1.635988e-7
7.139594e-1 4.183149e0 2.99261e-7 2.99261e-7
9.180293e-1 4.183149e0 5.036845e-7 5.036845e-7
1.1220993e0 4.183149e0 7.799834e-7 7.799834e-7
1.3261693e0 4.183149e0 1.11131e-6 1.11131e-6
1.5302393e0 4.183149e0 1.45687e-6 1.45687e-6
1.7343092e0 4.183149e0 1.757257e-6 1.757257e-6
1.9383792e0 4.183149e0 1.950157e-6 1.950157e-6
2.1424492e0 4.183149e0 1.99135e-6 1.99135e-6
2.3465192e0 4.183149e0 1.87088e-6 1.87088e-6
2.5505891e0 4.183149e0 1.61719e-6 1.61719e-6
2.7546591e0 4.183149e0 1.286218e-6 1.286218e-6
2.9587291e0 4.183149e0 9.412425e-7 9.412425e-7
3.162799e0 4.183149e0 6.33745e-7 6.33745e-7
3.366869e0 4.183149e0 3.925919e-7 3.925919e-7
3.570939e0 4.183149e0 2.23773e-7 2.23773e-7
3.775009e0 4.183149e0 1.17355e-7 1.17355e-7
3.979079e0 4.183149e0 5.662683e-8 5.662683e-8
4.183149e0 4.183149e0 2.51402e-8 2.51402e-8
4.387219e0 4.183149e0 1.026935e-8 1.026935e-8
4.5912889e0 4.183149e0 3.85972e-9 3.85972e-9
4.7953589e0 4.183149e0 1.334676e-9 1.334676e-9
4.9994289e0 4.183149e0 4.246602e-10 4.246602e-10

-5.0e0 4.387219e0 1.805885e-29 1.805885e-29
-4.79593e0 4.387219e0 3.263582e-28 3.263582e-28
-4.59186e0 4.387219e0 5.426665e-27 5.426665e-27
-4.38779e0 4.387219e0 8.302112e-26 8.302112e-26
-4.1837201e0 4.387219e0 1.168613e-24 1.168613e-24
-3.9796501e0 4.387219e0 1.513509e-23 1.513509e-23
-3.7755801e0 4.387219e0 1.803575e-22 1.803575e-22
-3.5715102e0 4.387219e0 1.977452e-21 1.977452e-21
-3.3674402e0 4.387219e0 1.994829e-20 1.994829e-20
-3.1633702e0 4.387219e0 1.851517e-19 1.851517e-19
-2.9593002e0 4.387219e0 1.581203e-18 1.581203e-18
-2.7552303e0 4.387219e0 1.24242e-17 1.24242e-17
-2.5511603e0 4.387219e0 8.982405e-17 8.982405e-17
-2.3470903e0 4.387219e0 5.974844e-16 5.974844e-16
-2.1430203e0 4.387219e0 3.656755e-15 3.656755e-15
-1.9389503e0 4.387219e0 2.059154e-14 2.059154e-14
-1.7348804e0 4.387219e0 1.066862e-13 1.066862e-13
-1.5308104e0 4.387219e0 5.085818e-13 5.085818e-13
-1.3267404e0 4.387219e0 2.230699e-12 2.230699e-12
-1.1226704e0 4.387219e0 9.002242e-12 9.002242e-12
-9.186005e-1 4.387219e0 3.342581e-11 3.342581e-11
-7.145305e-1 4.387219e0 1.141946e-10 1.141946e-10
-5.104605e-1 4.387219e0 3.589516e-10 3.589516e-10
-3.063905e-1 4.387219e0 1.03812e-9 1.03812e-9
-1.023206e-1 4.387219e0 2.762529e-9 2.762529e-9
1.017494e-1 4.387219e0 6.763748e-9 6.763748e-9
3.058194e-1 4.387219e0 1.523622e-8 1.523622e-8
5.098894e-1 4.387219e0 3.157986e-8 3.157986e-8
7.139594e-1 4.387219e0 6.022437e-8 6.022437e-8
9.180293e-1 4.387219e0 1.056696e-7 1.056696e-7
1.1220993e0 4.387219e0 1.705956e-7 1.705956e-7
1.3261693e0 4.387219e0 2.534045e-7 2.534045e-7
1.5302393e0 4.387219e0 3.463235e-7 3.463235e-7
1.7343092e0 4.387219e0 4.354996e-7 4.354996e-7
1.9383792e0 4.387219e0 5.038628e-7 5.038628e-7
2.1424492e0 4.387219e0 5.363771e-7 5.363771e-7
2.3465192e0 4.387219e0 5.253511e-7 5.253511e-7
2.5505891e0 4.387219e0 4.734378e-7 4.734378e-7
2.7546591e0 4.387219e0 3.925517e-7 3.925517e-7
2.9587291e0 4.387219e0 2.994778e-7 2.994778e-7
3.162799e0 4.387219e0 2.102136e-7 2.102136e-7
3.366869e0 4.387219e0 1.357602e-7 1.357602e-7
3.570939e0 4.387219e0 8.067323e-8 8.067323e-8
3.775009e0 4.387219e0 4.410777e-8 4.410777e-8
3.979079e0 4.387219e0 2.218747e-8 2.218747e-8
4.183149e0 4.387219e0 1.026935e-8 1.026935e-8
4.387219e0 4.387219e0 4.373267e-9 4.373267e-9
4.5912889e0 4.387219e0 1.713556e-9 1.713556e-9
4.7953589e0 4.387219e0 6.177518e-10 6.177518e-10
4.9994289e0 4.387219e0 2.049068e-10 2.049068e-10

-5.0e0 4.5912889e0 1.041896e-30 1.041896e-30
-4.79593e0 4.5912889e0 1.96299e-29 1.96299e-29
-4.59186e0 4.5912889e0 3.402869e-28 3.402869e-28
-4.38779e0 4.5912889e0 5.427345e-27 5.427345e-27
-4.1837201e0 4.5912889e0 7.964589e-26 7.964589e-26
-3.9796501e0 4.5912889e0 1.075383e-24 1.075383e-24
-3.7755801e0 4.5912889e0 1.335942e-23 1.335942e-23
-3.5715102e0 4.5912889e0 1.527003e-22 1.527003e-22
-3.3674402e0 4.5912889e0 1.605939e-21 1.605939e-21
-3.1633702e0 4.5912889e0 1.553978e-20 1.553978e-20
-2.9593002e0 4.5912889e0 1.383542e-19 1.383542e-19
-2.7552303e0 4.5912889e0 1.133328e-18 1.133328e-18
-2.5511603e0 4.5912889e0 8.542062e-18 8.542062e-18
-2.3470903e0 4.5912889e0 5.923573e-17 5.923573e-17
-2.1430203e0 4.5912889e0 3.7795e-16 3.7795e-16
-1.9389503e0 4.5912889e0 2.218806e-15 2.218806e-15
-1.7348804e0 4.5912889e0 1.198453e-14 1.198453e-14
-1.5308104e0 4.5912889e0 5.956195e-14 5.956195e-14
-1.3267404e0 4.5912889e0 2.723462e-13 2.723462e-13
-1.1226704e0 4.5912889e0 1.145825e-12 1.145825e-12
-9.186005e-1 4.5912889e0 4.435518e-12 4.435518e-12
-7.145305e-1 4.5912889e0 1.579759e-11 1.579759e-11
-5.104605e-1 4.5912889e0 5.176889e-11 5.176889e-11
-3.063905e-1 4.5912889e0 1.560898e-10 1.560898e-10
-1.023206e-1 4.5912889e0 4.330205e-10 4.330205e-10
1.017494e-1 4.5912889e0 1.10526e-9 1.10526e-9
3.058194e-1 4.5912889e0 2.595708e-9 2.595708e-9
5.098894e-1 4.5912889e0 5.60885e-9 5.60885e-9
7.139594e-1 4.5912889e0 1.1151e-8 1.1151e-8
9.180293e-1 4.5912889e0 2.039827e-8 2.039827e-8
1.1220993e0 4.5912889e0 3.433134e-8 3.433134e-8
1.3261693e0 4.5912889e0 5.316403e-8 5.316403e-8
1.5302393e0 4.5912889e0 7.575009e-8 7.575009e-8
1.7343092e0 4.5912889e0 9.930284e-8 9.930284e-8
1.9383792e0 4.5912889e0 1.19776e-7 1.19776e-7
2.1424492e0 4.5912889e0 1.329268e-7 1.329268e-7
2.3465192e0 4.5912889e0 1.357315e-7 1.357315e-7
2.5505891e0 4.5912889e0 1.275189e-7 1.275189e-7
2.7546591e0 4.5912889e0 1.102289e-7 1.102289e-7
2.9587291e0 4.5912889e0 8.767159e-8 8.767159e-8
3.162799e0 4.5912889e0 6.415558e-8 6.415558e-8
3.366869e0 4.5912889e0 4.319655e-8 4.319655e-8
3.570939e0 4.5912889e0 2.675989e-8 2.675989e-8
3.775009e0 4.5912889e0 1.52525e-8 1.52525e-8
3.979079e0 4.5912889e0 7.999126e-9 7.999126e-9
4.183149e0 4.5912889e0 3.85972e-9 3.85972e-9
4.387219e0 4.5912889e0 1.713556e-9 1.713556e-9
4.5912889e0 4.5912889e0 6.999767e-10 6.999767e-10
4.7953589e0 4.5912889e0 2.630766e-10 2.630766e-10
4.9994289e0 4.5912889e0 9.097462e-11 9.097462e-11

-5.0e0 4.7953589e0 5.530824e-32 5.530824e-32
-4.79593e0 4.7953589e0 1.086328e-30 1.086328e-30
-4.59186e0 4.7953589e0 1.963225e-29 1.963225e-29
-4.38779e0 4.7953589e0 3.264359e-28 3.264359e-28
-4.1837201e0 4.7953589e0 4.994138e-27 4.994138e-27
-3.9796501e0 4.7953589e0 7.029935e-26 7.029935e-26
-3.7755801e0 4.7953589e0 9.104762e-25 9.104762e-25
-3.5715102e0 4.7953589e0 1.084926e-23 1.084926e-23
-3.3674402e0 4.7953589e0 1.189517e-22 1.189517e-22
-3.1633702e0 4.7953589e0 1.199977e-21 1.199977e-21
-2.9593002e0 4.7953589e0 1.113786e-20 1.113786e-20
-2.7552303e0 4.7953589e0 9.511713e-20 9.511713e-20
-2.5511603e0 4.7953589e0 7.473961e-19 7.473961e-19
-2.3470903e0 4.7953589e0 5.403271e-18 5.403271e-18
-2.1430203e0 4.7953589e0 3.594125e-17 3.594125e-17
-1.9389503e0 4.7953589e0 2.199736e-16 2.199736e-16
-1.7348804e0 4.7953589e0 1.238681e-15 1.238681e-15
-1.5308104e0 4.7953589e0 6.41785e-15 6.41785e-15
-1.3267404e0 4.7953589e0 3.059373e-14 3.059373e-14
-1.1226704e0 4.7953589e0 1.341867e-13 1.341867e-13
-9.186005e-1 4.7953589e0 5.415283e-13 5.415283e-13
-7.145305e-1 4.7953589e0 2.010735e-12 2.010735e-12
-5.104605e-1 4.7953589e0 6.869437e-12 6.869437e-12
-3.063905e-1 4.7953589e0 2.159279e-11 2.159279e-11
-1.023206e-1 4.7953589e0 6.244974e-11 6.244974e-11
1.017494e-1 4.7953589e0 1.661755e-10 1.661755e-10
3.058194e-1 4.7953589e0 4.068639e-10 4.068639e-10
5.098894e-1 4.7953589e0 9.165546e-10 9.165546e-10
7.139594e-1 4.7953589e0 1.89969e-9 1.89969e-9
9.180293e-1 4.7953589e0 3.622815e-9 3.622815e-9
1.1220993e0 4.7953589e0 6.356699e-9 6.356699e-9
1.3261693e0 4.7953589e0 1.026228e-8 1.026228e-8
1.5302393e0 4.7953589e0 1.52435e-8 1.52435e-8
1.7343092e0 4.7953589e0 2.083322e-8 2.083322e-8
1.9383792e0 4.7953589e0 2.619699e-8 2.619699e-8
2.1424492e0 4.7953589e0 3.030933e-8 3.030933e-8
2.3465192e0 4.7953589e0 3.226508e-8 3.226508e-8
2.5505891e0 4.7953589e0 3.16021e-8 3.16021e-8
2.7546591e0 4.7953589e0 2.847902e-8 2.847902e-8
2.9587291e0 4.7953589e0 2.361357e-8 2.361357e-8
3.162799e0 4.7953589e0 1.801463e-8 1.801463e-8
3.366869e0 4.7953589e0 1.264507e-8 1.264507e-8
3.570939e0 4.7953589e0 8.166835e-9 8.166835e-9
3.775009e0 4.7953589e0 4.852911e-9 4.852911e-9
3.979079e0 4.7953589e0 2.653215e-9 2.653215e-9
4.183149e0 4.7953589e0 1.334676e-9 1.334676e-9
4.387219e0 4.7953589e0 6.177518e-10 6.177518e-10
4.5912889e0 4.7953589e0 2.630766e-10 2.630766e-10
4.7953589e0 4.7953589e0 1.030756e-10 1.030756e-10
4.9994289e0 4.7953589e0 3.716072e-11 3.716072e-11

-5.0e0 4.9994289e0 2.701295e-33 2.701295e-33
-4.79593e0 4.9994289e0 5.531384e-32 5.531384e-32
-4.59186e0 4.9994289e0 1.042123e-30 1.042123e-30
-4.38779e0 4.9994289e0 1.806516e-29 1.806516e-29
-4.1837201e0 4.9994289e0 2.881306e-28 2.881306e-28
-3.9796501e0 4.9994289e0 4.228265e-27 4.228265e-27
-3.7755801e0 4.9994289e0 5.709079e-26 5.709079e-26
-3.5715102e0 4.9994289e0 7.092403e-25 7.092403e-25
-3.3674402e0 4.9994289e0 8.106815e-24 8.106815e-24
-3.1633702e0 4.9994289e0 8.525941e-23 8.525941e-23
-2.9593002e0 4.9994289e0 8.250082e-22 8.250082e-22
-2.7552303e0 4.9994289e0 7.345073e-21 7.345073e-21
-2.5511603e0 4.9994289e0 6.016873e-20 6.016873e-20
-2.3470903e0 4.9994289e0 4.534866e-19 4.534866e-19
-2.1430203e0 4.9994289e0 3.144756e-18 3.144756e-18
-1.9389503e0 4.9994289e0 2.006505e-17 2.006505e-17
-1.7348804e0 4.9994289e0 1.177931e-16 1.177931e-16
-1.5308104e0 4.9994289e0 6.36264e-16 6.36264e-16
-1.3267404e0 4.9994289e0 3.162042e-15 3.162042e-15
-1.1226704e0 4.9994289e0 1.445888e-14 1.445888e-14
-9.186005e-1 4.9994289e0 6.083148e-14 6.083148e-14
-7.145305e-1 4.9994289e0 2.354784e-13 2.354784e-13
-5.104605e-1 4.9994289e0 8.386908e-13 8.386908e-13
-3.063905e-1 4.9994289e0 2.748346e-12 2.748346e-12
-1.023206e-1 4.9994289e0 8.286687e-12 8.286687e-12
1.017494e-1 4.9994289e0 2.298863e-11 2.298863e-11
3.058194e-1 4.9994289e0 5.867815e-11 5.867815e-11
5.098894e-1 4.9994289e0 1.378021e-10 1.378021e-10
7.139594e-1 4.9994289e0 2.977661e-10 2.977661e-10
9.180293e-1 4.9994289e0 5.920045e-10 5.920045e-10
1.1220993e0 4.9994289e0 1.082913e-9 1.082913e-9
1.3261693e0 4.9994289e0 1.822627e-9 1.822627e-9
1.5302393e0 4.9994289e0 2.822437e-9 2.822437e-9
1.7343092e0 4.9994289e0 4.021443e-9 4.021443e-9
1.9383792e0 4.9994289e0 5.271906e-9 5.271906e-9
2.1424492e0 4.9994289e0 6.35896e-9 6.35896e-9
2.3465192e0 4.9994289e0 7.05698e-9 7.05698e-9
2.5505891e0 4.9994289e0 7.205952e-9 7.205952e-9
2.7546591e0 4.9994289e0 6.769989e-9 6.769989e-9
2.9587291e0 4.9994289e0 5.852074e-9 5.852074e-9
3.162799e0 4.9994289e0 4.65443e-9 4.65443e-9
3.366869e0 4.9994289e0 3.406024e-9 3.406024e-9
3.570939e0 4.9994289e0 2.293243e-9 2.293243e-9
3.775009e0 4.9994289e0 1.420644e-9 1.420644e-9
3.979079e0 4.9994289e0 8.097595e-10 8.097595e-10
4.183149e0 4.9994289e0 4.246602e-10 4.246602e-10
4.387219e0 4.9994289e0 2.049068e-10 2.049068e-10
4.5912889e0 4.9994289e0 9.097462e-11 9.097462e-11
4.7953589e0 4.9994289e0 3.716072e-11 3.716072e-11
4.9994289e0 4.9994289e0 1.396646e-11 1.396646e-11

